A two-dimensional stabilized discontinuous Galerkin method on curvilinear embedded boundary grids

We propose a state redistribution method for high order discontinuous Galerkin methods on curvilinear embedded boundary grids. State redistribution relaxes the overly restrictive CFL condition that results from arbitrarily small cut cells and explicit time stepping. Thus, the scheme can take time steps that are proportional to the size of cells in the background grid. The discontinuous Galerkin scheme is stabilized by postprocessing the numerical solution after each stage or step of an explicit time stepping method. This is done by temporarily merging the small cells into larger, possibly overlapping neighborhoods using a special weighted inner product. Then, the numerical solution on the neighborhoods is returned to the base grid in a conservative fashion. The advantage of this approach is that it uses only basic mesh information that is already available in many cut cell codes and does not require complex geometric manipulations. Finally, we present a number of test problems that demonstrate the encouraging potential of this technique for applications on curvilinear embedded geometries. Numerical experiments reveal that our scheme converges with order $p+1$ in $L_1$ and between $p$ and $p+1$ in $L_\infty$ for problems with smooth solutions. We also demonstrate that state redistribution is capable of capturing shocks.

==> 2-srd/legendreN.txt <==
x,q1,q2,q3,q4,q5
-1.15,1,-1.73205080756888,2.23606797749979,-2.64575131106459,3
-1.12676767676768,1,-1.69705988216345,2.10191758766509,-2.33309806002621,2.42105693318464
-1.10353535353535,1,-1.66206895675801,1.97050496088824,-2.03631442508596,1.89464375351715
-1.08030303030303,1,-1.62707803135258,1.84183009716925,-1.75507319766449,1.41824202455307
-1.05707070707071,1,-1.59208710594715,1.7158929965081,-1.48904716918246,0.98938577727384
-1.03383838383838,1,-1.55709618054172,1.59269365890481,-1.23790913106053,0.605661510086847
-1.01060606060606,1,-1.52210525513629,1.47223208435937,-1.00133187471936,0.264708188825392
-0.987373737373737,1,-1.48711432973085,1.35450827287177,-0.778988191579591,-0.0357827532512864
-0.964141414141414,1,-1.45212340432542,1.23952222444203,-0.570550873061898,-0.298067415458036
-0.940909090909091,1,-1.41713247891999,1.12727393907014,-0.375692710586933,-0.524349429683765
-0.917676767676768,1,-1.38214155351456,1.0177634167561,-0.19408649557535,-0.716779960391466
-0.894444444444444,1,-1.34715062810913,0.910990657499914,-0.0254050194478079,-0.8774577046182
-0.871212121212121,1,-1.31215970270369,0.806955661301577,0.130678926375036,-1.0084288919751
-0.847979797979798,1,-1.27716877729826,0.70565842816109,0.274492550472524,-1.11168728464737
-0.824747474747475,1,-1.24217785189283,0.607098958078455,0.406363061424,-1.1891741773943
-0.801515151515152,1,-1.2071869264874,0.511277251053671,0.526617667808805,-1.24277839754925
-0.778282828282828,1,-1.17219600108197,0.418193307086738,0.635583578206284,-1.27433630501963
-0.755050505050505,1,-1.13720507567654,0.327847126177655,0.733588001195779,-1.28563179228696
-0.731818181818182,1,-1.1022141502711,0.240238708326423,0.820958145356632,-1.2783962844068
-0.708585858585859,1,-1.06722322486567,0.155368053533043,0.898021219268186,-1.25430873900882
-0.685353535353535,1,-1.03223229946024,0.0732351617975138,0.965104431509785,-1.21499564629672
-0.662121212121212,1,-0.997241374054808,-0.00615996688016462,1.02253499066077,-1.16203102904831
-0.638888888888889,1,-0.962250448649376,-0.0828173324999921,1.07064010530049,-1.09693644261545
-0.615656565656566,1,-0.927259523243944,-0.156736935061969,1.10974698400827,-1.0211809749241
-0.592424242424242,1,-0.892268597838513,-0.227918774566094,1.14018283536348,-0.936181246474259
-0.569191919191919,1,-0.857277672433081,-0.296362851012369,1.16227486794544,-0.843301410340024
-0.545959595959596,1,-0.822286747027649,-0.362069164400793,1.1763502903335,-0.743853152169557
-0.522727272727273,1,-0.787295821622217,-0.425037714731365,1.18273631110701,-0.639095690185097
-0.499494949494949,1,-0.752304896216785,-0.485268502004087,1.1817601388453,-0.530235775182951
-0.476262626262626,1,-0.717313970811353,-0.542761526218957,1.17374898212773,-0.418427690533505
-0.453030303030303,1,-0.682323045405921,-0.597516787375977,1.15903004953362,-0.304773252181216
-0.42979797979798,1,-0.647332120000489,-0.649534285475145,1.13793054964234,-0.190321808644614
-0.406565656565657,1,-0.612341194595058,-0.698814020516463,1.1107776910332,-0.0760702410163037
-0.383333333333333,1,-0.577350269189626,-0.74535599249993,1.07789868228557,0.037037037037037
-0.36010101010101,1,-0.542359343784194,-0.789160201425546,1.03962073197879,0.148108079274658
-0.336868686868687,1,-0.507368418378762,-0.83022664729331,0.996271048692187,0.256303406881734
-0.313636363636364,1,-0.47237749297333,-0.868555330103224,0.948176841005116,0.360836008469367
-0.29040404040404,1,-0.437386567567898,-0.904146249855287,0.895665317496917,0.460971340074586
-0.267171717171717,1,-0.402395642162466,-0.936999406549499,0.839063686746933,0.556027325160345
-0.243939393939394,1,-0.367404716757035,-0.967114800185859,0.778699157334507,0.645374354615527
-0.220707070707071,1,-0.332413791351603,-0.994492430764369,0.714898937838981,0.728435286754939
-0.197474747474747,1,-0.297422865946171,-1.01913229828503,0.647990236839698,0.804685447319316
-0.174242424242424,1,-0.262431940540739,-1.04103440274784,0.578300262916002,0.873652629475319
-0.151010101010101,1,-0.227441015135307,-1.06019874415279,0.506156224647234,0.934917093815536
-0.127777777777778,1,-0.192450089729875,-1.0766253224999,0.431885330612738,0.988111568358482
-0.104545454545455,1,-0.157459164324443,-1.09031413778915,0.355814789391857,1.0329212485486
-0.0813131313131313,1,-0.122468238919012,-1.10126519002056,0.278271809563933,1.06908379725625
-0.0580808080808081,1,-0.0874773135135797,-1.10947847919411,0.199583599708309,1.09638934477773
-0.0348484848484848,1,-0.0524863881081478,-1.11495400530981,0.120077368404328,1.11468048883526
-0.0116161616161616,1,-0.0174954627027159,-1.11769176836766,0.0400803242313332,1.12385229457699
0.0116161616161616,1,0.0174954627027159,-1.11769176836766,-0.0400803242313332,1.12385229457699
0.0348484848484848,1,0.0524863881081478,-1.11495400530981,-0.120077368404328,1.11468048883526
0.0580808080808081,1,0.0874773135135797,-1.10947847919411,-0.199583599708309,1.09638934477773
0.0813131313131313,1,0.122468238919012,-1.10126519002056,-0.278271809563933,1.06908379725625
0.104545454545455,1,0.157459164324443,-1.09031413778915,-0.355814789391857,1.0329212485486
0.127777777777778,1,0.192450089729875,-1.0766253224999,-0.431885330612738,0.988111568358482
0.151010101010101,1,0.227441015135307,-1.06019874415279,-0.506156224647234,0.934917093815536
0.174242424242424,1,0.262431940540739,-1.04103440274784,-0.578300262916002,0.873652629475319
0.197474747474747,1,0.297422865946171,-1.01913229828503,-0.647990236839698,0.804685447319316
0.220707070707071,1,0.332413791351603,-0.994492430764369,-0.714898937838981,0.728435286754939
0.243939393939394,1,0.367404716757035,-0.967114800185859,-0.778699157334507,0.645374354615527
0.267171717171717,1,0.402395642162466,-0.936999406549499,-0.839063686746933,0.556027325160345
0.29040404040404,1,0.437386567567898,-0.904146249855287,-0.895665317496917,0.460971340074586
0.313636363636364,1,0.47237749297333,-0.868555330103224,-0.948176841005116,0.360836008469367
0.336868686868687,1,0.507368418378762,-0.83022664729331,-0.996271048692187,0.256303406881734
0.36010101010101,1,0.542359343784194,-0.789160201425546,-1.03962073197879,0.148108079274658
0.383333333333333,1,0.577350269189626,-0.74535599249993,-1.07789868228557,0.037037037037037
0.406565656565657,1,0.612341194595058,-0.698814020516463,-1.1107776910332,-0.0760702410163037
0.42979797979798,1,0.647332120000489,-0.649534285475145,-1.13793054964234,-0.190321808644614
0.453030303030303,1,0.682323045405921,-0.597516787375977,-1.15903004953362,-0.304773252181216
0.476262626262626,1,0.717313970811353,-0.542761526218957,-1.17374898212773,-0.418427690533505
0.499494949494949,1,0.752304896216785,-0.485268502004087,-1.1817601388453,-0.530235775182951
0.522727272727273,1,0.787295821622217,-0.425037714731365,-1.18273631110701,-0.639095690185097
0.545959595959596,1,0.822286747027649,-0.362069164400793,-1.1763502903335,-0.743853152169557
0.569191919191919,1,0.857277672433081,-0.296362851012369,-1.16227486794544,-0.843301410340024
0.592424242424242,1,0.892268597838513,-0.227918774566094,-1.14018283536348,-0.936181246474259
0.615656565656566,1,0.927259523243944,-0.156736935061969,-1.10974698400827,-1.0211809749241
0.638888888888889,1,0.962250448649376,-0.0828173324999921,-1.07064010530049,-1.09693644261545
0.662121212121212,1,0.997241374054808,-0.00615996688016462,-1.02253499066077,-1.16203102904831
0.685353535353535,1,1.03223229946024,0.0732351617975138,-0.965104431509785,-1.21499564629672
0.708585858585859,1,1.06722322486567,0.155368053533043,-0.898021219268186,-1.25430873900882
0.731818181818182,1,1.1022141502711,0.240238708326423,-0.820958145356632,-1.2783962844068
0.755050505050505,1,1.13720507567654,0.327847126177655,-0.733588001195779,-1.28563179228696
0.778282828282828,1,1.17219600108197,0.418193307086738,-0.635583578206284,-1.27433630501963
0.801515151515152,1,1.2071869264874,0.511277251053671,-0.526617667808805,-1.24277839754925
0.824747474747475,1,1.24217785189283,0.607098958078455,-0.406363061424,-1.1891741773943
0.847979797979798,1,1.27716877729826,0.70565842816109,-0.274492550472524,-1.11168728464737
0.871212121212121,1,1.31215970270369,0.806955661301577,-0.130678926375036,-1.0084288919751
0.894444444444444,1,1.34715062810913,0.910990657499914,0.0254050194478079,-0.8774577046182
0.917676767676768,1,1.38214155351456,1.0177634167561,0.19408649557535,-0.716779960391466
0.940909090909091,1,1.41713247891999,1.12727393907014,0.375692710586933,-0.524349429683765
0.964141414141414,1,1.45212340432542,1.23952222444203,0.570550873061898,-0.298067415458036
0.987373737373737,1,1.48711432973085,1.35450827287177,0.778988191579591,-0.0357827532512864
1.01060606060606,1,1.52210525513629,1.47223208435937,1.00133187471936,0.264708188825392
1.03383838383838,1,1.55709618054172,1.59269365890481,1.23790913106053,0.605661510086847
1.05707070707071,1,1.59208710594715,1.7158929965081,1.48904716918246,0.98938577727384
1.08030303030303,1,1.62707803135258,1.84183009716925,1.75507319766449,1.41824202455307
1.10353535353535,1,1.66206895675801,1.97050496088824,2.03631442508596,1.89464375351715
1.12676767676768,1,1.69705988216345,2.10191758766509,2.33309806002621,2.42105693318464
1.15,1,1.73205080756888,2.23606797749979,2.64575131106459,3


==> 2-srd/m0.txt <==
x,q1,q2,q3,q4,q5
-1,1,-1.73205080756888,2.23606797749979,-2.64575131106459,3
-0.995991983967936,1,-1.72510872016379,2.20923526953167,-2.58244436710268,2.88084047517883
-0.991983967935872,1,-1.71816663275871,2.18251032344294,-2.51977239579487,2.76382938231970
-0.987975951903808,1,-1.71122454535362,2.15589313923361,-2.45773284191921,2.64894656190970
-0.983967935871744,1,-1.70428245794853,2.12938371690366,-2.39632315025376,2.53617193572426
-0.979959919839679,1,-1.69734037054345,2.10298205645310,-2.33554076557656,2.42548550682718
-0.975951903807615,1,-1.69039828313836,2.07668815788193,-2.27538313266567,2.31686735957062
-0.971943887775551,1,-1.68345619573328,2.05050202119015,-2.21584769629914,2.21029765959509
-0.967935871743487,1,-1.67651410832819,2.02442364637777,-2.15693190125502,2.10575665382946
-0.963927855711423,1,-1.66957202092311,1.99845303344477,-2.09863319231137,2.00322467049097
-0.959919839679359,1,-1.66262993351802,1.97259018239116,-2.04094901424622,1.90268211908521
-0.955911823647295,1,-1.65568784611293,1.94683509321694,-1.98387681183765,1.80410949040612
-0.951903807615230,1,-1.64874575870785,1.92118776592211,-1.92741402986370,1.70748735653601
-0.947895791583166,1,-1.64180367130276,1.89564820050668,-1.87155811310242,1.61279637084554
-0.943887775551102,1,-1.63486158389768,1.87021639697063,-1.81630650633186,1.52001726799375
-0.939879759519038,1,-1.62791949649259,1.84489235531397,-1.76165665433007,1.42913086392801
-0.935871743486974,1,-1.62097740908751,1.81967607553670,-1.70760600187511,1.34011805588407
-0.931863727454910,1,-1.61403532168242,1.79456755763883,-1.65415199374503,1.25295982238602
-0.927855711422846,1,-1.60709323427734,1.76956680162034,-1.60129207471789,1.16763722324632
-0.923847695390782,1,-1.60015114687225,1.74467380748124,-1.54902368957172,1.08413139956580
-0.919839679358718,1,-1.59320905946716,1.71988857522153,-1.49734428308459,1.00242357373362
-0.915831663326653,1,-1.58626697206208,1.69521110484122,-1.44625130003454,0.922495049427314
-0.911823647294589,1,-1.57932488465699,1.67064139634029,-1.39574218519964,0.844327211612785
-0.907815631262525,1,-1.57238279725191,1.64617944971875,-1.34581438335792,0.767901526544280
-0.903807615230461,1,-1.56544070984682,1.62182526497660,-1.29646533928745,0.693199541764407
-0.899799599198397,1,-1.55849862244174,1.59757884211385,-1.24769249776627,0.620202886104136
-0.895791583166333,1,-1.55155653503665,1.57344018113048,-1.19949330357243,0.548893269682792
-0.891783567134269,1,-1.54461444763156,1.54940928202650,-1.15186520148400,0.479252483908062
-0.887775551102204,1,-1.53767236022648,1.52548614480192,-1.10480563627901,0.411262401475989
-0.883767535070140,1,-1.53073027282139,1.50167076945672,-1.05831205273553,0.344904976370976
-0.879759519038076,1,-1.52378818541631,1.47796315599091,-1.01238189563159,0.280162243865783
-0.875751503006012,1,-1.51684609801122,1.45436330440449,-0.967012609745269,0.217016320521530
-0.871743486973948,1,-1.50990401060614,1.43087121469747,-0.922201639854600,0.155449404187695
-0.867735470941884,1,-1.50296192320105,1.40748688686983,-0.877946430737642,0.0954437740021145
-0.863727454909820,1,-1.49601983579596,1.38421032092158,-0.834244427172444,0.0369817903909841
-0.859719438877756,1,-1.48907774839088,1.36104151685273,-0.791093073937059,-0.0199541049311429
-0.855711422845691,1,-1.48213566098579,1.33798047466326,-0.748489815809540,-0.0753813889613541
-0.851703406813627,1,-1.47519357358071,1.31502719435318,-0.706432097567938,-0.129317457408379
-0.847695390781563,1,-1.46825148617562,1.29218167592250,-0.664917363990304,-0.181779624692588
-0.843687374749499,1,-1.46130939877054,1.26944391937120,-0.623943059854692,-0.232785123945993
-0.839679358717435,1,-1.45436731136545,1.24681392469929,-0.583506629939152,-0.282351107012248
-0.835671342685371,1,-1.44742522396036,1.22429169190677,-0.543605519021737,-0.330494644446647
-0.831663326653307,1,-1.44048313655528,1.20187722099365,-0.504237171880498,-0.377232725516128
-0.827655310621243,1,-1.43354104915019,1.17957051195991,-0.465399033293488,-0.422582258199268
-0.823647294589178,1,-1.42659896174511,1.15737156480556,-0.427088548038758,-0.466560069186287
-0.819639278557114,1,-1.41965687434002,1.13528037953061,-0.389303160894360,-0.509182903879045
-0.815631262525050,1,-1.41271478693494,1.11329695613504,-0.352040316638346,-0.550467426391045
-0.811623246492986,1,-1.40577269952985,1.09142129461886,-0.315297460048769,-0.590430219547431
-0.807615230460922,1,-1.39883061212476,1.06965339498208,-0.279072035903680,-0.629087784884987
-0.803607214428858,1,-1.39188852471968,1.04799325722468,-0.243361488981130,-0.666456542652140
-0.799599198396794,1,-1.38494643731459,1.02644088134668,-0.208163264059173,-0.702552831808958
-0.795591182364730,1,-1.37800434990951,1.00499626734806,-0.173474805915859,-0.737392910027151
-0.791583166332665,1,-1.37106226250442,0.983659415228832,-0.139293559329241,-0.770992953690071
-0.787575150300601,1,-1.36412017509934,0.962430324988996,-0.105616969077370,-0.803369057892708
-0.783567134268537,1,-1.35717808769425,0.941308996628550,-0.0724424799382987,-0.834537236441698
-0.779559118236473,1,-1.35023600028916,0.920295430147493,-0.0397675366900790,-0.864513421855315
-0.775551102204409,1,-1.34329391288408,0.899389625545827,-0.00758958411076247,-0.893313465363477
-0.771543086172345,1,-1.33635182547899,0.878591582823551,0.0240939330215988,-0.920953136907741
-0.767535070140281,1,-1.32940973807391,0.857901301980664,0.0552855699289530,-0.947448125141308
-0.763527054108216,1,-1.32246765066882,0.837318783017168,0.0859878818332481,-0.972814037429018
-0.759519038076152,1,-1.31552556326374,0.816844025933062,0.116203423956432,-0.997066399847354
-0.755511022044088,1,-1.30858347585865,0.796477030728346,0.145934751520454,-1.02022065718444
-0.751503006012024,1,-1.30164138845357,0.776217797403020,0.175184419747260,-1.04229217294004
-0.747494989979960,1,-1.29469930104848,0.756066325957084,0.203954983858800,-1.06329622932557
-0.743486973947896,1,-1.28775721364339,0.736022616390538,0.232248999077021,-1.08324802726406
-0.739478957915832,1,-1.28081512623831,0.716086668703382,0.260069020623872,-1.10216268639022
-0.735470941883768,1,-1.27387303883322,0.696258482895616,0.287417603721300,-1.12005524505037
-0.731462925851703,1,-1.26693095142814,0.676538058967240,0.314297303591254,-1.13694066030248
-0.727454909819639,1,-1.25998886402305,0.656925396918254,0.340710675455682,-1.15283380791618
-0.723446893787575,1,-1.25304677661797,0.637420496748658,0.366660274536532,-1.16774948237270
-0.719438877755511,1,-1.24610468921288,0.618023358458452,0.392148656055752,-1.18170239686496
-0.715430861723447,1,-1.23916260180779,0.598733982047636,0.417178375235289,-1.19470718329750
-0.711422845691383,1,-1.23222051440271,0.579552367516211,0.441751987297093,-1.20677839228648
-0.707414829659319,1,-1.22527842699762,0.560478514864175,0.465872047463111,-1.21793049315973
-0.703406813627255,1,-1.21833633959254,0.541512424091529,0.489541110955292,-1.22817787395672
-0.699398797595190,1,-1.21139425218745,0.522654095198273,0.512761732995582,-1.23753484142855
-0.695390781563126,1,-1.20445216478237,0.503903528184408,0.535536468805931,-1.24601562103796
-0.691382765531062,1,-1.19751007737728,0.485260723049932,0.557867873608287,-1.25363435695935
-0.687374749498998,1,-1.19056798997219,0.466725679794847,0.579758502624598,-1.26040511207874
-0.683366733466934,1,-1.18362590256711,0.448298398419151,0.601210911076811,-1.26634186799380
-0.679358717434870,1,-1.17668381516202,0.429978878922846,0.622227654186875,-1.27145852501384
-0.675350701402806,1,-1.16974172775694,0.411767121305930,0.642811287176737,-1.27576890215982
-0.671342685370742,1,-1.16279964035185,0.393663125568405,0.662964365268348,-1.27928673716433
-0.667334669338677,1,-1.15585755294677,0.375666891710269,0.682689443683653,-1.28202568647161
-0.663326653306613,1,-1.14891546554168,0.357778419731524,0.701989077644601,-1.28399932523753
-0.659318637274549,1,-1.14197337813659,0.339997709632168,0.720865822373140,-1.28522114732961
-0.655310621242485,1,-1.13503129073151,0.322324761412203,0.739322233091219,-1.28570456532702
-0.651302605210421,1,-1.12808920332642,0.304759575071628,0.757360865020786,-1.28546291052056
-0.647294589178357,1,-1.12114711592134,0.287302150610442,0.774984273383788,-1.28450943291266
-0.643286573146293,1,-1.11420502851625,0.269952488028647,0.792195013402173,-1.28285730121742
-0.639278557114228,1,-1.10726294111117,0.252710587326242,0.808995640297890,-1.28051960286055
-0.635270541082164,1,-1.10032085370608,0.235576448503227,0.825388709292887,-1.27750934397944
-0.631262525050100,1,-1.09337876630099,0.218550071559602,0.841376775609112,-1.27383944942308
-0.627254509018036,1,-1.08643667889591,0.201631456495367,0.856962394468513,-1.26952276275213
-0.623246492985972,1,-1.07949459149082,0.184820603310522,0.872148121093038,-1.26457204623887
-0.619238476953908,1,-1.07255250408574,0.168117512005067,0.886936510704635,-1.25899998086725
-0.615230460921844,1,-1.06561041668065,0.151522182579002,0.901330118525253,-1.25281916633284
-0.611222444889780,1,-1.05866832927557,0.135034615032327,0.915331499776839,-1.24604212104285
-0.607214428857716,1,-1.05172624187048,0.118654809365042,0.928943209681341,-1.23868128211614
-0.603206412825651,1,-1.04478415446539,0.102382765577147,0.942167803460708,-1.23074900538321
-0.599198396793587,1,-1.03784206706031,0.0862184836686418,0.955007836336887,-1.22225756538621
-0.595190380761523,1,-1.03089997965522,0.0701619636395270,0.967465863531827,-1.21321915537890
-0.591182364729459,1,-1.02395789225014,0.0542132054898022,0.979544440267476,-1.20364588732673
-0.587174348697395,1,-1.01701580484505,0.0383722092194674,0.991246121765782,-1.19354979190674
-0.583166332665331,1,-1.01007371743997,0.0226389748285227,1.00257346324869,-1.18294281850766
-0.579158316633267,1,-1.00313163003488,0.00701350231696795,1.01352901993816,-1.17183683522982
-0.575150300601202,1,-0.996189542629795,-0.00850420831519673,1.02411534705612,-1.16024362888522
-0.571142284569138,1,-0.989247455224710,-0.0239141570679714,1.03433499982454,-1.14817490499749
-0.567134268537074,1,-0.982305367819624,-0.0392163439413560,1.04419053346535,-1.13564228780189
-0.563126252505010,1,-0.975363280414538,-0.0544107689353506,1.05368450320050,-1.12265732024535
-0.559118236472946,1,-0.968421193009452,-0.0694974320499551,1.06281946425195,-1.10923146398641
-0.555110220440882,1,-0.961479105604367,-0.0844763332851696,1.07159797184165,-1.09537609939529
-0.551102204408818,1,-0.954537018199281,-0.0993474726409941,1.08002258119153,-1.08110252555380
-0.547094188376754,1,-0.947594930794195,-0.114110850117429,1.08809584752355,-1.06642196025544
-0.543086172344689,1,-0.940652843389110,-0.128766465714473,1.09582032605965,-1.05134554000532
-0.539078156312625,1,-0.933710755984024,-0.143314319432127,1.10319857202179,-1.03588432002021
-0.535070140280561,1,-0.926768668578938,-0.157754411270392,1.11023314063191,-1.02004927422850
-0.531062124248497,1,-0.919826581173853,-0.172086741229266,1.11692658711196,-1.00385129527026
-0.527054108216433,1,-0.912884493768767,-0.186311309308750,1.12328146668389,-0.987301194497151
-0.523046092184369,1,-0.905942406363681,-0.200428115508845,1.12930033456965,-0.970409701972517
-0.519038076152305,1,-0.899000318958596,-0.214437159829549,1.13498574599118,-0.953187466471323
-0.515030060120240,1,-0.892058231553510,-0.228338442270863,1.14034025617043,-0.935645055480181
-0.511022044088176,1,-0.885116144148424,-0.242131962832787,1.14536642032936,-0.917792955197344
-0.507014028056112,1,-0.878174056743339,-0.255817721515321,1.15006679368990,-0.899641570532705
-0.503006012024048,1,-0.871231969338253,-0.269395718318465,1.15444393147401,-0.881201225107800
-0.498997995991984,1,-0.864289881933167,-0.282865953242219,1.15850038890363,-0.862482161255806
-0.494989979959920,1,-0.857347794528081,-0.296228426286583,1.16223872120072,-0.843494540021541
-0.490981963927856,1,-0.850405707122996,-0.309483137451557,1.16566148358722,-0.824248441161466
-0.486973947895792,1,-0.843463619717910,-0.322630086737141,1.16877123128507,-0.804753863143682
-0.482965931863727,1,-0.836521532312825,-0.335669274143335,1.17157051951624,-0.785020723147931
-0.478957915831663,1,-0.829579444907739,-0.348600699670139,1.17406190350266,-0.765058857065598
-0.474949899799599,1,-0.822637357502653,-0.361424363317553,1.17624793846628,-0.744878019499708
-0.470941883767535,1,-0.815695270097568,-0.374140265085577,1.17813117962905,-0.724487883764930
-0.466933867735471,1,-0.808753182692482,-0.386748404974211,1.17971418221293,-0.703898041887570
-0.462925851703407,1,-0.801811095287396,-0.399248782983455,1.18099950143985,-0.683118004605581
-0.458917835671343,1,-0.794869007882310,-0.411641399113308,1.18198969253176,-0.662157201368552
-0.454909819639279,1,-0.787926920477225,-0.423926253363772,1.18268731071062,-0.641024980337717
-0.450901803607214,1,-0.780984833072139,-0.436103345734846,1.18309491119838,-0.619730608385950
-0.446893787575150,1,-0.774042745667053,-0.448172676226529,1.18321504921697,-0.598283271097768
-0.442885771543086,1,-0.767100658261968,-0.460134244838823,1.18305027998835,-0.576692072769327
-0.438877755511022,1,-0.760158570856882,-0.471988051571726,1.18260315873447,-0.554966036408427
-0.434869739478958,1,-0.753216483451796,-0.483734096425240,1.18187624067727,-0.533114103734508
-0.430861723446894,1,-0.746274396046711,-0.495372379399363,1.18087208103870,-0.511145135178651
-0.426853707414830,1,-0.739332308641625,-0.506902900494097,1.17959323504072,-0.489067909883579
-0.422845691382766,1,-0.732390221236539,-0.518325659709440,1.17804225790526,-0.466891125703658
-0.418837675350701,1,-0.725448133831454,-0.529640657045394,1.17622170485428,-0.444623399204893
-0.414829659318637,1,-0.718506046426368,-0.540847892501957,1.17413413110972,-0.422273265664932
-0.410821643286573,1,-0.711563959021282,-0.551947366079131,1.17178209189354,-0.399849179073063
-0.406813627254509,1,-0.704621871616197,-0.562939077776914,1.16916814242768,-0.377359512130217
-0.402805611222445,1,-0.697679784211111,-0.573823027595307,1.16629483793408,-0.354812556248967
-0.398797595190381,1,-0.690737696806025,-0.584599215534310,1.16316473363471,-0.332216521553524
-0.394789579158317,1,-0.683795609400939,-0.595267641593924,1.15978038475149,-0.309579536879745
-0.390781563126253,1,-0.676853521995854,-0.605828305774147,1.15614434650640,-0.286909649775125
-0.386773547094188,1,-0.669911434590768,-0.616281208074980,1.15225917412136,-0.264214826498801
-0.382765531062124,1,-0.662969347185682,-0.626626348496423,1.14812742281833,-0.241502952021554
-0.378757515030060,1,-0.656027259780597,-0.636863727038476,1.14375164781926,-0.218781830025804
-0.374749498997996,1,-0.649085172375511,-0.646993343701139,1.13913440434610,-0.196059182905612
-0.370741482965932,1,-0.642143084970426,-0.657015198484412,1.13427824762079,-0.173342651766682
-0.366733466933868,1,-0.635200997565340,-0.666929291388295,1.12918573286528,-0.150639796426360
-0.362725450901804,1,-0.628258910160254,-0.676735622412788,1.12385941530152,-0.127958095413631
-0.358717434869740,1,-0.621316822755168,-0.686434191557891,1.11830185015146,-0.105304945969123
-0.354709418837675,1,-0.614374735350083,-0.696024998823604,1.11251559263704,-0.0826876640451060
-0.350701402805611,1,-0.607432647944997,-0.705508044209927,1.10650319798022,-0.0601134843054903
-0.346693386773547,1,-0.600490560539911,-0.714883327716860,1.10026722140294,-0.0375895601258281
-0.342685370741483,1,-0.593548473134826,-0.724150849344403,1.09381021812716,-0.0151229635933131
-0.338677354709419,1,-0.586606385729740,-0.733310609092555,1.08713474337481,0.00727931449321951
-0.334669338677355,1,-0.579664298324654,-0.742362606961318,1.08024335236784,0.0296103646232933
-0.330661322645291,1,-0.572722210919569,-0.751306842950691,1.07313860032821,0.0518633585747902
-0.326653306613226,1,-0.565780123514483,-0.760143317060673,1.06582304247787,0.0740315494139507
-0.322645290581162,1,-0.558838036109397,-0.768872029291266,1.05829923403875,0.0961082714953741
-0.318637274549098,1,-0.551895948704312,-0.777492979642468,1.05056973023282,0.118086940462018
-0.314629258517034,1,-0.544953861299226,-0.786006168114281,1.04263708628201,0.139961053245198
-0.310621242484970,1,-0.538011773894140,-0.794411594706704,1.03450385740827,0.161724188064590
-0.306613226452906,1,-0.531069686489055,-0.802709259419736,1.02617259883356,0.183370004428226
-0.302605210420842,1,-0.524127599083969,-0.810899162253379,1.01764586577982,0.204892243132498
-0.298597194388778,1,-0.517185511678883,-0.818981303207631,1.00892621346900,0.226284726262158
-0.294589178356713,1,-0.510243424273797,-0.826955682282493,1.00001619712305,0.247541357190313
-0.290581162324649,1,-0.503301336868712,-0.834822299477966,0.990918371963907,0.268656120578431
-0.286573146292585,1,-0.496359249463626,-0.842581154794048,0.981635293213532,0.289623082376338
-0.282565130260521,1,-0.489417162058540,-0.850232248230741,0.972169516093869,0.310436389822220
-0.278557114228457,1,-0.482475074653455,-0.857775579788043,0.962523595826866,0.331090271442618
-0.274549098196393,1,-0.475532987248369,-0.865211149465955,0.952700087634470,0.351579037052434
-0.270541082164329,1,-0.468590899843284,-0.872538957264477,0.942701546738631,0.371897077754930
-0.266533066132265,1,-0.461648812438198,-0.879759003183609,0.932530528361295,0.392038865941722
-0.262525050100200,1,-0.454706725033112,-0.886871287223351,0.922189587724412,0.411998955292790
-0.258517034068136,1,-0.447764637628026,-0.893875809383704,0.911681280049929,0.431771980776468
-0.254509018036072,1,-0.440822550222941,-0.900772569664666,0.901008160559794,0.451352658649451
-0.250501002004008,1,-0.433880462817855,-0.907561568066238,0.890172784475955,0.470735786456793
-0.246492985971944,1,-0.426938375412769,-0.914242804588420,0.879177707020361,0.489916243031904
-0.242484969939880,1,-0.419996288007684,-0.920816279231212,0.868025483414959,0.508888988496554
-0.238476953907816,1,-0.413054200602598,-0.927281991994614,0.856718668881698,0.527649064260872
-0.234468937875752,1,-0.406112113197512,-0.933639942878626,0.845259818642525,0.546191593023346
-0.230460921843687,1,-0.399170025792427,-0.939890131883247,0.833651487919390,0.564511778770821
-0.226452905811623,1,-0.392227938387341,-0.946032559008479,0.821896231934239,0.582604906778501
-0.222444889779559,1,-0.385285850982255,-0.952067224254321,0.809996605909021,0.600466343609948
-0.218436873747495,1,-0.378343763577170,-0.957994127620773,0.797955165065685,0.618091537117086
-0.214428857715431,1,-0.371401676172084,-0.963813269107835,0.785774464626178,0.635476016440192
-0.210420841683367,1,-0.364459588766998,-0.969524648715507,0.773457059812447,0.652615392007906
-0.206412825651303,1,-0.357517501361913,-0.975128266443788,0.761005505846442,0.669505355537224
-0.202404809619238,1,-0.350575413956827,-0.980624122292680,0.748422357950111,0.686141680033503
-0.198396793587174,1,-0.343633326551741,-0.986012216262181,0.735710171345401,0.702520219790456
-0.194388777555110,1,-0.336691239146655,-0.991292548352293,0.722871501254260,0.718636910390155
-0.190380761523046,1,-0.329749151741570,-0.996465118563015,0.709908902898638,0.734487768703032
-0.186372745490982,1,-0.322807064336484,-1.00152992689435,0.696824931500481,0.750068892887877
-0.182364729458918,1,-0.315864976931398,-1.00648697334629,0.683622142281738,0.765376462391838
-0.178356713426854,1,-0.308922889526313,-1.01133625791884,0.670303090464356,0.780406737950422
-0.174348697394790,1,-0.301980802121227,-1.01607778061200,0.656870331270285,0.795156061587493
-0.170340681362725,1,-0.295038714716142,-1.02071154142577,0.643326419921472,0.809620856615277
-0.166332665330661,1,-0.288096627311056,-1.02523754036015,0.629673911639866,0.823797627634355
-0.162324649298597,1,-0.281154539905970,-1.02965577741514,0.615915361647413,0.837682960533668
-0.158316633266533,1,-0.274212452500884,-1.03396625259075,0.602053325166063,0.851273522490517
-0.154308617234469,1,-0.267270365095799,-1.03816896588696,0.588090357417764,0.864566061970558
-0.150300601202405,1,-0.260328277690713,-1.04226391730378,0.574029013624463,0.877557408727809
-0.146292585170341,1,-0.253386190285627,-1.04625110684121,0.559871849008108,0.890244473804645
-0.142284569138277,1,-0.246444102880542,-1.05013053449925,0.545621418790649,0.902624249531800
-0.138276553106212,1,-0.239502015475456,-1.05390220027790,0.531280278194032,0.914693809528365
-0.134268537074148,1,-0.232559928070370,-1.05756610417716,0.516850982440206,0.926450308701792
-0.130260521042084,1,-0.225617840665285,-1.06112224619703,0.502336086751120,0.937890983247890
-0.126252505010020,1,-0.218675753260199,-1.06457062633752,0.487738146348720,0.949013150650828
-0.122244488977956,1,-0.211733665855113,-1.06791124459861,0.473059716454956,0.959814209683130
-0.118236472945892,1,-0.204791578450028,-1.07114410098031,0.458303352291774,0.970291640405683
-0.114228456913828,1,-0.197849491044942,-1.07426919548262,0.443471609081125,0.980443004167731
-0.110220440881764,1,-0.190907403639856,-1.07728652810554,0.428567042044954,0.990265943606874
-0.106212424849699,1,-0.183965316234771,-1.08019609884907,0.413592206405212,0.999758182649075
-0.102204408817635,1,-0.177023228829685,-1.08299790771321,0.398549657383844,1.00891752650865
-0.0981963927855711,1,-0.170081141424599,-1.08569195469796,0.383441950202801,1.01774186168828
-0.0941883767535070,1,-0.163139054019513,-1.08827823980332,0.368271640084030,1.02622915597900
-0.0901803607214429,1,-0.156196966614428,-1.09075676302929,0.353041282249478,1.03437745846021
-0.0861723446893788,1,-0.149254879209342,-1.09312752437587,0.337753431921094,1.04218489949965
-0.0821643286573146,1,-0.142312791804256,-1.09539052384306,0.322410644320827,1.04964969075345
-0.0781563126252505,1,-0.135370704399171,-1.09754576143087,0.307015474670623,1.05677012516606
-0.0741482965931864,1,-0.128428616994085,-1.09959323713928,0.291570478192432,1.06354457697033
-0.0701402805611223,1,-0.121486529588999,-1.10153295096830,0.276078210108201,1.06997150168743
-0.0661322645290581,1,-0.114544442183914,-1.10336490291793,0.260541225639879,1.07604943612691
-0.0621242484969940,1,-0.107602354778828,-1.10508909298817,0.244962080009413,1.08177699838669
-0.0581162324649299,1,-0.100660267373742,-1.10670552117902,0.229343328438752,1.08715288785301
-0.0541082164328657,1,-0.0937181799686567,-1.10821418749048,0.213687526149844,1.09217588520051
-0.0501002004008016,1,-0.0867760925635710,-1.10961509192255,0.197997228364636,1.09684485239217
-0.0460921843687375,1,-0.0798340051584853,-1.11090823447523,0.182274990305077,1.10115873267931
-0.0420841683366734,1,-0.0728919177533997,-1.11209361514852,0.166523367193115,1.10511655060165
-0.0380761523046092,1,-0.0659498303483140,-1.11317123394242,0.150744914250699,1.10871741198723
-0.0340681362725451,1,-0.0590077429432283,-1.11414109085693,0.134942186699775,1.11196050395247
-0.0300601202404810,1,-0.0520656555381426,-1.11500318589205,0.119117739762293,1.11484509490215
-0.0260521042084168,1,-0.0451235681330569,-1.11575751904778,0.103274128660200,1.11737053452939
-0.0220440881763527,1,-0.0381814807279713,-1.11640409032412,0.0874139086154440,1.11953625381568
-0.0180360721442886,1,-0.0312393933228856,-1.11694289972107,0.0715396348499740,1.12134176503088
-0.0140280561122244,1,-0.0242973059177999,-1.11737394723863,0.0556538625857375,1.12278666173319
-0.0100200400801603,1,-0.0173552185127142,-1.11769723287680,0.0397591470446827,1.12387061876918
-0.00601202404809619,1,-0.0104131311076285,-1.11791275663558,0.0238580434487577,1.12459339227377
-0.00200400801603206,1,-0.00347104370254284,-1.11802051851497,0.00795310701991059,1.12495481967024
0.00200400801603206,1,0.00347104370254284,-1.11802051851497,-0.00795310701991059,1.12495481967024
0.00601202404809619,1,0.0104131311076285,-1.11791275663558,-0.0238580434487577,1.12459339227377
0.0100200400801603,1,0.0173552185127142,-1.11769723287680,-0.0397591470446827,1.12387061876918
0.0140280561122244,1,0.0242973059177999,-1.11737394723863,-0.0556538625857375,1.12278666173319
0.0180360721442886,1,0.0312393933228856,-1.11694289972107,-0.0715396348499740,1.12134176503088
0.0220440881763527,1,0.0381814807279713,-1.11640409032412,-0.0874139086154440,1.11953625381568
0.0260521042084168,1,0.0451235681330569,-1.11575751904778,-0.103274128660200,1.11737053452939
0.0300601202404810,1,0.0520656555381426,-1.11500318589205,-0.119117739762293,1.11484509490215
0.0340681362725451,1,0.0590077429432283,-1.11414109085693,-0.134942186699775,1.11196050395247
0.0380761523046092,1,0.0659498303483140,-1.11317123394242,-0.150744914250699,1.10871741198723
0.0420841683366734,1,0.0728919177533997,-1.11209361514852,-0.166523367193115,1.10511655060165
0.0460921843687375,1,0.0798340051584853,-1.11090823447523,-0.182274990305077,1.10115873267931
0.0501002004008016,1,0.0867760925635710,-1.10961509192255,-0.197997228364636,1.09684485239217
0.0541082164328657,1,0.0937181799686567,-1.10821418749048,-0.213687526149844,1.09217588520051
0.0581162324649299,1,0.100660267373742,-1.10670552117902,-0.229343328438752,1.08715288785301
0.0621242484969940,1,0.107602354778828,-1.10508909298817,-0.244962080009413,1.08177699838669
0.0661322645290581,1,0.114544442183914,-1.10336490291793,-0.260541225639879,1.07604943612691
0.0701402805611223,1,0.121486529588999,-1.10153295096830,-0.276078210108201,1.06997150168743
0.0741482965931864,1,0.128428616994085,-1.09959323713928,-0.291570478192432,1.06354457697033
0.0781563126252505,1,0.135370704399171,-1.09754576143087,-0.307015474670623,1.05677012516606
0.0821643286573146,1,0.142312791804256,-1.09539052384306,-0.322410644320827,1.04964969075345
0.0861723446893788,1,0.149254879209342,-1.09312752437587,-0.337753431921094,1.04218489949965
0.0901803607214429,1,0.156196966614428,-1.09075676302929,-0.353041282249478,1.03437745846021
0.0941883767535070,1,0.163139054019513,-1.08827823980332,-0.368271640084030,1.02622915597900
0.0981963927855711,1,0.170081141424599,-1.08569195469796,-0.383441950202801,1.01774186168828
0.102204408817635,1,0.177023228829685,-1.08299790771321,-0.398549657383844,1.00891752650865
0.106212424849699,1,0.183965316234771,-1.08019609884907,-0.413592206405212,0.999758182649075
0.110220440881764,1,0.190907403639856,-1.07728652810554,-0.428567042044954,0.990265943606874
0.114228456913828,1,0.197849491044942,-1.07426919548262,-0.443471609081125,0.980443004167731
0.118236472945892,1,0.204791578450028,-1.07114410098031,-0.458303352291774,0.970291640405683
0.122244488977956,1,0.211733665855113,-1.06791124459861,-0.473059716454956,0.959814209683130
0.126252505010020,1,0.218675753260199,-1.06457062633752,-0.487738146348720,0.949013150650828
0.130260521042084,1,0.225617840665285,-1.06112224619703,-0.502336086751120,0.937890983247890
0.134268537074148,1,0.232559928070370,-1.05756610417716,-0.516850982440206,0.926450308701792
0.138276553106212,1,0.239502015475456,-1.05390220027790,-0.531280278194032,0.914693809528365
0.142284569138277,1,0.246444102880542,-1.05013053449925,-0.545621418790649,0.902624249531800
0.146292585170341,1,0.253386190285627,-1.04625110684121,-0.559871849008108,0.890244473804645
0.150300601202405,1,0.260328277690713,-1.04226391730378,-0.574029013624463,0.877557408727809
0.154308617234469,1,0.267270365095799,-1.03816896588696,-0.588090357417764,0.864566061970558
0.158316633266533,1,0.274212452500884,-1.03396625259075,-0.602053325166063,0.851273522490517
0.162324649298597,1,0.281154539905970,-1.02965577741514,-0.615915361647413,0.837682960533668
0.166332665330661,1,0.288096627311056,-1.02523754036015,-0.629673911639866,0.823797627634355
0.170340681362725,1,0.295038714716142,-1.02071154142577,-0.643326419921472,0.809620856615277
0.174348697394790,1,0.301980802121227,-1.01607778061200,-0.656870331270285,0.795156061587493
0.178356713426854,1,0.308922889526313,-1.01133625791884,-0.670303090464356,0.780406737950422
0.182364729458918,1,0.315864976931398,-1.00648697334629,-0.683622142281738,0.765376462391838
0.186372745490982,1,0.322807064336484,-1.00152992689435,-0.696824931500481,0.750068892887877
0.190380761523046,1,0.329749151741570,-0.996465118563015,-0.709908902898638,0.734487768703032
0.194388777555110,1,0.336691239146655,-0.991292548352293,-0.722871501254260,0.718636910390155
0.198396793587174,1,0.343633326551741,-0.986012216262181,-0.735710171345401,0.702520219790456
0.202404809619238,1,0.350575413956827,-0.980624122292680,-0.748422357950111,0.686141680033503
0.206412825651303,1,0.357517501361913,-0.975128266443788,-0.761005505846442,0.669505355537224
0.210420841683367,1,0.364459588766998,-0.969524648715507,-0.773457059812447,0.652615392007906
0.214428857715431,1,0.371401676172084,-0.963813269107835,-0.785774464626178,0.635476016440192
0.218436873747495,1,0.378343763577170,-0.957994127620773,-0.797955165065685,0.618091537117086
0.222444889779559,1,0.385285850982255,-0.952067224254321,-0.809996605909021,0.600466343609948
0.226452905811623,1,0.392227938387341,-0.946032559008479,-0.821896231934239,0.582604906778501
0.230460921843687,1,0.399170025792427,-0.939890131883247,-0.833651487919390,0.564511778770821
0.234468937875752,1,0.406112113197512,-0.933639942878626,-0.845259818642525,0.546191593023346
0.238476953907816,1,0.413054200602598,-0.927281991994614,-0.856718668881698,0.527649064260872
0.242484969939880,1,0.419996288007684,-0.920816279231212,-0.868025483414959,0.508888988496554
0.246492985971944,1,0.426938375412769,-0.914242804588420,-0.879177707020361,0.489916243031904
0.250501002004008,1,0.433880462817855,-0.907561568066238,-0.890172784475955,0.470735786456793
0.254509018036072,1,0.440822550222941,-0.900772569664666,-0.901008160559794,0.451352658649451
0.258517034068136,1,0.447764637628026,-0.893875809383704,-0.911681280049929,0.431771980776468
0.262525050100200,1,0.454706725033112,-0.886871287223351,-0.922189587724412,0.411998955292790
0.266533066132265,1,0.461648812438198,-0.879759003183609,-0.932530528361295,0.392038865941722
0.270541082164329,1,0.468590899843284,-0.872538957264477,-0.942701546738631,0.371897077754930
0.274549098196393,1,0.475532987248369,-0.865211149465955,-0.952700087634470,0.351579037052434
0.278557114228457,1,0.482475074653455,-0.857775579788043,-0.962523595826866,0.331090271442618
0.282565130260521,1,0.489417162058540,-0.850232248230741,-0.972169516093869,0.310436389822220
0.286573146292585,1,0.496359249463626,-0.842581154794048,-0.981635293213532,0.289623082376338
0.290581162324649,1,0.503301336868712,-0.834822299477966,-0.990918371963907,0.268656120578431
0.294589178356713,1,0.510243424273797,-0.826955682282493,-1.00001619712305,0.247541357190313
0.298597194388778,1,0.517185511678883,-0.818981303207631,-1.00892621346900,0.226284726262158
0.302605210420842,1,0.524127599083969,-0.810899162253379,-1.01764586577982,0.204892243132498
0.306613226452906,1,0.531069686489055,-0.802709259419736,-1.02617259883356,0.183370004428226
0.310621242484970,1,0.538011773894140,-0.794411594706704,-1.03450385740827,0.161724188064590
0.314629258517034,1,0.544953861299226,-0.786006168114281,-1.04263708628201,0.139961053245198
0.318637274549098,1,0.551895948704312,-0.777492979642468,-1.05056973023282,0.118086940462018
0.322645290581162,1,0.558838036109397,-0.768872029291266,-1.05829923403875,0.0961082714953741
0.326653306613226,1,0.565780123514483,-0.760143317060673,-1.06582304247787,0.0740315494139507
0.330661322645291,1,0.572722210919569,-0.751306842950691,-1.07313860032821,0.0518633585747902
0.334669338677355,1,0.579664298324654,-0.742362606961318,-1.08024335236784,0.0296103646232933
0.338677354709419,1,0.586606385729740,-0.733310609092555,-1.08713474337481,0.00727931449321951
0.342685370741483,1,0.593548473134826,-0.724150849344403,-1.09381021812716,-0.0151229635933131
0.346693386773547,1,0.600490560539911,-0.714883327716860,-1.10026722140294,-0.0375895601258281
0.350701402805611,1,0.607432647944997,-0.705508044209927,-1.10650319798022,-0.0601134843054903
0.354709418837675,1,0.614374735350083,-0.696024998823604,-1.11251559263704,-0.0826876640451060
0.358717434869740,1,0.621316822755168,-0.686434191557891,-1.11830185015146,-0.105304945969123
0.362725450901804,1,0.628258910160254,-0.676735622412788,-1.12385941530152,-0.127958095413631
0.366733466933868,1,0.635200997565340,-0.666929291388295,-1.12918573286528,-0.150639796426360
0.370741482965932,1,0.642143084970426,-0.657015198484412,-1.13427824762079,-0.173342651766682
0.374749498997996,1,0.649085172375511,-0.646993343701139,-1.13913440434610,-0.196059182905612
0.378757515030060,1,0.656027259780597,-0.636863727038476,-1.14375164781926,-0.218781830025804
0.382765531062124,1,0.662969347185682,-0.626626348496423,-1.14812742281833,-0.241502952021554
0.386773547094188,1,0.669911434590768,-0.616281208074980,-1.15225917412136,-0.264214826498801
0.390781563126253,1,0.676853521995854,-0.605828305774147,-1.15614434650640,-0.286909649775125
0.394789579158317,1,0.683795609400939,-0.595267641593924,-1.15978038475149,-0.309579536879745
0.398797595190381,1,0.690737696806025,-0.584599215534310,-1.16316473363471,-0.332216521553524
0.402805611222445,1,0.697679784211111,-0.573823027595307,-1.16629483793408,-0.354812556248967
0.406813627254509,1,0.704621871616197,-0.562939077776914,-1.16916814242768,-0.377359512130217
0.410821643286573,1,0.711563959021282,-0.551947366079131,-1.17178209189354,-0.399849179073063
0.414829659318637,1,0.718506046426368,-0.540847892501957,-1.17413413110972,-0.422273265664932
0.418837675350701,1,0.725448133831454,-0.529640657045394,-1.17622170485428,-0.444623399204893
0.422845691382766,1,0.732390221236539,-0.518325659709440,-1.17804225790526,-0.466891125703658
0.426853707414830,1,0.739332308641625,-0.506902900494097,-1.17959323504072,-0.489067909883579
0.430861723446894,1,0.746274396046711,-0.495372379399363,-1.18087208103870,-0.511145135178651
0.434869739478958,1,0.753216483451796,-0.483734096425240,-1.18187624067727,-0.533114103734508
0.438877755511022,1,0.760158570856882,-0.471988051571726,-1.18260315873447,-0.554966036408427
0.442885771543086,1,0.767100658261968,-0.460134244838823,-1.18305027998835,-0.576692072769327
0.446893787575150,1,0.774042745667053,-0.448172676226529,-1.18321504921697,-0.598283271097768
0.450901803607214,1,0.780984833072139,-0.436103345734846,-1.18309491119838,-0.619730608385950
0.454909819639279,1,0.787926920477225,-0.423926253363772,-1.18268731071062,-0.641024980337717
0.458917835671343,1,0.794869007882310,-0.411641399113308,-1.18198969253176,-0.662157201368552
0.462925851703407,1,0.801811095287396,-0.399248782983455,-1.18099950143985,-0.683118004605581
0.466933867735471,1,0.808753182692482,-0.386748404974211,-1.17971418221293,-0.703898041887570
0.470941883767535,1,0.815695270097568,-0.374140265085577,-1.17813117962905,-0.724487883764930
0.474949899799599,1,0.822637357502653,-0.361424363317553,-1.17624793846628,-0.744878019499708
0.478957915831663,1,0.829579444907739,-0.348600699670139,-1.17406190350266,-0.765058857065598
0.482965931863727,1,0.836521532312825,-0.335669274143335,-1.17157051951624,-0.785020723147931
0.486973947895792,1,0.843463619717910,-0.322630086737141,-1.16877123128507,-0.804753863143682
0.490981963927856,1,0.850405707122996,-0.309483137451557,-1.16566148358722,-0.824248441161466
0.494989979959920,1,0.857347794528081,-0.296228426286583,-1.16223872120072,-0.843494540021541
0.498997995991984,1,0.864289881933167,-0.282865953242219,-1.15850038890363,-0.862482161255806
0.503006012024048,1,0.871231969338253,-0.269395718318465,-1.15444393147401,-0.881201225107800
0.507014028056112,1,0.878174056743339,-0.255817721515321,-1.15006679368990,-0.899641570532705
0.511022044088176,1,0.885116144148424,-0.242131962832787,-1.14536642032936,-0.917792955197344
0.515030060120240,1,0.892058231553510,-0.228338442270863,-1.14034025617043,-0.935645055480181
0.519038076152305,1,0.899000318958596,-0.214437159829549,-1.13498574599118,-0.953187466471323
0.523046092184369,1,0.905942406363681,-0.200428115508845,-1.12930033456965,-0.970409701972517
0.527054108216433,1,0.912884493768767,-0.186311309308750,-1.12328146668389,-0.987301194497151
0.531062124248497,1,0.919826581173853,-0.172086741229266,-1.11692658711196,-1.00385129527026
0.535070140280561,1,0.926768668578938,-0.157754411270392,-1.11023314063191,-1.02004927422850
0.539078156312625,1,0.933710755984024,-0.143314319432127,-1.10319857202179,-1.03588432002021
0.543086172344689,1,0.940652843389110,-0.128766465714473,-1.09582032605965,-1.05134554000532
0.547094188376754,1,0.947594930794195,-0.114110850117429,-1.08809584752355,-1.06642196025544
0.551102204408818,1,0.954537018199281,-0.0993474726409941,-1.08002258119153,-1.08110252555380
0.555110220440882,1,0.961479105604367,-0.0844763332851696,-1.07159797184165,-1.09537609939529
0.559118236472946,1,0.968421193009452,-0.0694974320499551,-1.06281946425195,-1.10923146398641
0.563126252505010,1,0.975363280414538,-0.0544107689353506,-1.05368450320050,-1.12265732024535
0.567134268537074,1,0.982305367819624,-0.0392163439413560,-1.04419053346535,-1.13564228780189
0.571142284569138,1,0.989247455224710,-0.0239141570679714,-1.03433499982454,-1.14817490499749
0.575150300601202,1,0.996189542629795,-0.00850420831519673,-1.02411534705612,-1.16024362888522
0.579158316633267,1,1.00313163003488,0.00701350231696795,-1.01352901993816,-1.17183683522982
0.583166332665331,1,1.01007371743997,0.0226389748285227,-1.00257346324869,-1.18294281850766
0.587174348697395,1,1.01701580484505,0.0383722092194674,-0.991246121765782,-1.19354979190674
0.591182364729459,1,1.02395789225014,0.0542132054898022,-0.979544440267476,-1.20364588732673
0.595190380761523,1,1.03089997965522,0.0701619636395270,-0.967465863531827,-1.21321915537890
0.599198396793587,1,1.03784206706031,0.0862184836686418,-0.955007836336887,-1.22225756538621
0.603206412825651,1,1.04478415446539,0.102382765577147,-0.942167803460708,-1.23074900538321
0.607214428857716,1,1.05172624187048,0.118654809365042,-0.928943209681341,-1.23868128211614
0.611222444889780,1,1.05866832927557,0.135034615032327,-0.915331499776839,-1.24604212104285
0.615230460921844,1,1.06561041668065,0.151522182579002,-0.901330118525253,-1.25281916633284
0.619238476953908,1,1.07255250408574,0.168117512005067,-0.886936510704635,-1.25899998086725
0.623246492985972,1,1.07949459149082,0.184820603310522,-0.872148121093038,-1.26457204623887
0.627254509018036,1,1.08643667889591,0.201631456495367,-0.856962394468513,-1.26952276275213
0.631262525050100,1,1.09337876630099,0.218550071559602,-0.841376775609112,-1.27383944942308
0.635270541082164,1,1.10032085370608,0.235576448503227,-0.825388709292887,-1.27750934397944
0.639278557114228,1,1.10726294111117,0.252710587326242,-0.808995640297890,-1.28051960286055
0.643286573146293,1,1.11420502851625,0.269952488028647,-0.792195013402173,-1.28285730121742
0.647294589178357,1,1.12114711592134,0.287302150610442,-0.774984273383788,-1.28450943291266
0.651302605210421,1,1.12808920332642,0.304759575071628,-0.757360865020786,-1.28546291052056
0.655310621242485,1,1.13503129073151,0.322324761412203,-0.739322233091219,-1.28570456532702
0.659318637274549,1,1.14197337813659,0.339997709632168,-0.720865822373140,-1.28522114732961
0.663326653306613,1,1.14891546554168,0.357778419731524,-0.701989077644601,-1.28399932523753
0.667334669338677,1,1.15585755294677,0.375666891710269,-0.682689443683653,-1.28202568647161
0.671342685370742,1,1.16279964035185,0.393663125568405,-0.662964365268348,-1.27928673716433
0.675350701402806,1,1.16974172775694,0.411767121305930,-0.642811287176737,-1.27576890215982
0.679358717434870,1,1.17668381516202,0.429978878922846,-0.622227654186875,-1.27145852501384
0.683366733466934,1,1.18362590256711,0.448298398419151,-0.601210911076811,-1.26634186799380
0.687374749498998,1,1.19056798997219,0.466725679794847,-0.579758502624598,-1.26040511207874
0.691382765531062,1,1.19751007737728,0.485260723049932,-0.557867873608287,-1.25363435695935
0.695390781563126,1,1.20445216478237,0.503903528184408,-0.535536468805931,-1.24601562103796
0.699398797595190,1,1.21139425218745,0.522654095198273,-0.512761732995582,-1.23753484142855
0.703406813627255,1,1.21833633959254,0.541512424091529,-0.489541110955292,-1.22817787395672
0.707414829659319,1,1.22527842699762,0.560478514864175,-0.465872047463111,-1.21793049315973
0.711422845691383,1,1.23222051440271,0.579552367516211,-0.441751987297093,-1.20677839228648
0.715430861723447,1,1.23916260180779,0.598733982047636,-0.417178375235289,-1.19470718329750
0.719438877755511,1,1.24610468921288,0.618023358458452,-0.392148656055752,-1.18170239686496
0.723446893787575,1,1.25304677661797,0.637420496748658,-0.366660274536532,-1.16774948237270
0.727454909819639,1,1.25998886402305,0.656925396918254,-0.340710675455682,-1.15283380791618
0.731462925851703,1,1.26693095142814,0.676538058967240,-0.314297303591254,-1.13694066030248
0.735470941883768,1,1.27387303883322,0.696258482895616,-0.287417603721300,-1.12005524505037
0.739478957915832,1,1.28081512623831,0.716086668703382,-0.260069020623872,-1.10216268639022
0.743486973947896,1,1.28775721364339,0.736022616390538,-0.232248999077021,-1.08324802726406
0.747494989979960,1,1.29469930104848,0.756066325957084,-0.203954983858800,-1.06329622932557
0.751503006012024,1,1.30164138845357,0.776217797403020,-0.175184419747260,-1.04229217294004
0.755511022044088,1,1.30858347585865,0.796477030728346,-0.145934751520454,-1.02022065718444
0.759519038076152,1,1.31552556326374,0.816844025933062,-0.116203423956432,-0.997066399847354
0.763527054108216,1,1.32246765066882,0.837318783017168,-0.0859878818332481,-0.972814037429018
0.767535070140281,1,1.32940973807391,0.857901301980664,-0.0552855699289530,-0.947448125141308
0.771543086172345,1,1.33635182547899,0.878591582823551,-0.0240939330215988,-0.920953136907741
0.775551102204409,1,1.34329391288408,0.899389625545827,0.00758958411076247,-0.893313465363477
0.779559118236473,1,1.35023600028916,0.920295430147493,0.0397675366900790,-0.864513421855315
0.783567134268537,1,1.35717808769425,0.941308996628550,0.0724424799382987,-0.834537236441698
0.787575150300601,1,1.36412017509934,0.962430324988996,0.105616969077370,-0.803369057892708
0.791583166332665,1,1.37106226250442,0.983659415228832,0.139293559329241,-0.770992953690071
0.795591182364730,1,1.37800434990951,1.00499626734806,0.173474805915859,-0.737392910027151
0.799599198396794,1,1.38494643731459,1.02644088134668,0.208163264059173,-0.702552831808958
0.803607214428858,1,1.39188852471968,1.04799325722468,0.243361488981130,-0.666456542652140
0.807615230460922,1,1.39883061212476,1.06965339498208,0.279072035903680,-0.629087784884987
0.811623246492986,1,1.40577269952985,1.09142129461886,0.315297460048769,-0.590430219547431
0.815631262525050,1,1.41271478693494,1.11329695613504,0.352040316638346,-0.550467426391045
0.819639278557114,1,1.41965687434002,1.13528037953061,0.389303160894360,-0.509182903879045
0.823647294589178,1,1.42659896174511,1.15737156480556,0.427088548038758,-0.466560069186287
0.827655310621243,1,1.43354104915019,1.17957051195991,0.465399033293488,-0.422582258199268
0.831663326653307,1,1.44048313655528,1.20187722099365,0.504237171880498,-0.377232725516128
0.835671342685371,1,1.44742522396036,1.22429169190677,0.543605519021737,-0.330494644446647
0.839679358717435,1,1.45436731136545,1.24681392469929,0.583506629939152,-0.282351107012248
0.843687374749499,1,1.46130939877054,1.26944391937120,0.623943059854692,-0.232785123945993
0.847695390781563,1,1.46825148617562,1.29218167592250,0.664917363990304,-0.181779624692588
0.851703406813627,1,1.47519357358071,1.31502719435318,0.706432097567938,-0.129317457408379
0.855711422845691,1,1.48213566098579,1.33798047466326,0.748489815809540,-0.0753813889613541
0.859719438877756,1,1.48907774839088,1.36104151685273,0.791093073937059,-0.0199541049311429
0.863727454909820,1,1.49601983579596,1.38421032092158,0.834244427172444,0.0369817903909841
0.867735470941884,1,1.50296192320105,1.40748688686983,0.877946430737642,0.0954437740021145
0.871743486973948,1,1.50990401060614,1.43087121469747,0.922201639854600,0.155449404187695
0.875751503006012,1,1.51684609801122,1.45436330440449,0.967012609745269,0.217016320521530
0.879759519038076,1,1.52378818541631,1.47796315599091,1.01238189563159,0.280162243865783
0.883767535070140,1,1.53073027282139,1.50167076945672,1.05831205273553,0.344904976370976
0.887775551102204,1,1.53767236022648,1.52548614480192,1.10480563627901,0.411262401475989
0.891783567134269,1,1.54461444763156,1.54940928202650,1.15186520148400,0.479252483908062
0.895791583166333,1,1.55155653503665,1.57344018113048,1.19949330357243,0.548893269682792
0.899799599198397,1,1.55849862244174,1.59757884211385,1.24769249776627,0.620202886104136
0.903807615230461,1,1.56544070984682,1.62182526497660,1.29646533928745,0.693199541764407
0.907815631262525,1,1.57238279725191,1.64617944971875,1.34581438335792,0.767901526544280
0.911823647294589,1,1.57932488465699,1.67064139634029,1.39574218519964,0.844327211612785
0.915831663326653,1,1.58626697206208,1.69521110484122,1.44625130003454,0.922495049427314
0.919839679358718,1,1.59320905946716,1.71988857522153,1.49734428308459,1.00242357373362
0.923847695390782,1,1.60015114687225,1.74467380748124,1.54902368957172,1.08413139956580
0.927855711422846,1,1.60709323427734,1.76956680162034,1.60129207471789,1.16763722324632
0.931863727454910,1,1.61403532168242,1.79456755763883,1.65415199374503,1.25295982238602
0.935871743486974,1,1.62097740908751,1.81967607553670,1.70760600187511,1.34011805588407
0.939879759519038,1,1.62791949649259,1.84489235531397,1.76165665433007,1.42913086392801
0.943887775551102,1,1.63486158389768,1.87021639697063,1.81630650633186,1.52001726799375
0.947895791583166,1,1.64180367130276,1.89564820050668,1.87155811310242,1.61279637084554
0.951903807615230,1,1.64874575870785,1.92118776592211,1.92741402986370,1.70748735653601
0.955911823647295,1,1.65568784611293,1.94683509321694,1.98387681183765,1.80410949040612
0.959919839679359,1,1.66262993351802,1.97259018239116,2.04094901424622,1.90268211908521
0.963927855711423,1,1.66957202092311,1.99845303344477,2.09863319231137,2.00322467049097
0.967935871743487,1,1.67651410832819,2.02442364637777,2.15693190125502,2.10575665382946
0.971943887775551,1,1.68345619573328,2.05050202119015,2.21584769629914,2.21029765959509
0.975951903807615,1,1.69039828313836,2.07668815788193,2.27538313266567,2.31686735957062
0.979959919839679,1,1.69734037054345,2.10298205645310,2.33554076557656,2.42548550682718
0.983967935871744,1,1.70428245794853,2.12938371690366,2.39632315025376,2.53617193572426
0.987975951903808,1,1.71122454535362,2.15589313923361,2.45773284191921,2.64894656190970
0.991983967935872,1,1.71816663275871,2.18251032344294,2.51977239579487,2.76382938231970
0.995991983967936,1,1.72510872016379,2.20923526953167,2.58244436710268,2.88084047517883
1,1,1.73205080756888,2.23606797749979,2.64575131106459,3

==> 2-srd/m1.txt <==
x,q1,q2,q3,q4,q5
-1.150000,1.000000,-1.745790,2.208752,-2.665264,2.958805
-1.126768,1.000000,-1.707325,2.078491,-2.340735,2.388642
-1.103535,1.000000,-1.668859,1.950984,-2.033148,1.870408
-1.080303,1.000000,-1.630393,1.826229,-1.742145,1.401571
-1.057071,1.000000,-1.591927,1.704228,-1.467371,0.979650
-1.033838,1.000000,-1.553461,1.584979,-1.208470,0.602221
-1.010606,1.000000,-1.514996,1.468484,-0.965085,0.266912
-0.987374,1.000000,-1.476530,1.354741,-0.736860,-0.028596
-0.964141,1.000000,-1.438064,1.243751,-0.523440,-0.286567
-0.940909,1.000000,-1.399598,1.135515,-0.324467,-0.509210
-0.917677,1.000000,-1.361133,1.030031,-0.139586,-0.698684
-0.894444,1.000000,-1.322667,0.927300,0.031559,-0.857090
-0.871212,1.000000,-1.284201,0.827323,0.189325,-0.986477
-0.847980,1.000000,-1.245735,0.730098,0.334067,-1.088841
-0.824747,1.000000,-1.207269,0.635626,0.466143,-1.166123
-0.801515,1.000000,-1.168804,0.543907,0.585907,-1.220211
-0.778283,1.000000,-1.130338,0.454942,0.693716,-1.252937
-0.755051,1.000000,-1.091872,0.368729,0.789926,-1.266083
-0.731818,1.000000,-1.053406,0.285269,0.874894,-1.261374
-0.708586,1.000000,-1.014941,0.204562,0.948975,-1.240482
-0.685354,1.000000,-0.976475,0.126608,1.012526,-1.205027
-0.662121,1.000000,-0.938009,0.051408,1.065903,-1.156572
-0.638889,1.000000,-0.899543,-0.021040,1.109462,-1.096628
-0.615657,1.000000,-0.861078,-0.090735,1.143558,-1.026653
-0.592424,1.000000,-0.822612,-0.157677,1.168549,-0.948050
-0.569192,1.000000,-0.784146,-0.221866,1.184791,-0.862168
-0.545960,1.000000,-0.745680,-0.283302,1.192639,-0.770303
-0.522727,1.000000,-0.707214,-0.341985,1.192449,-0.673697
-0.499495,1.000000,-0.668749,-0.397915,1.184579,-0.573537
-0.476263,1.000000,-0.630283,-0.451092,1.169383,-0.470958
-0.453030,1.000000,-0.591817,-0.501516,1.147218,-0.367041
-0.429798,1.000000,-0.553351,-0.549187,1.118441,-0.262811
-0.406566,1.000000,-0.514886,-0.594105,1.083407,-0.159241
-0.383333,1.000000,-0.476420,-0.636270,1.042473,-0.057252
-0.360101,1.000000,-0.437954,-0.675682,0.995994,0.042294
-0.336869,1.000000,-0.399488,-0.712341,0.944328,0.138583
-0.313636,1.000000,-0.361022,-0.746247,0.887829,0.230858
-0.290404,1.000000,-0.322557,-0.777401,0.826854,0.318417
-0.267172,1.000000,-0.284091,-0.805801,0.761760,0.400608
-0.243939,1.000000,-0.245625,-0.831448,0.692902,0.476837
-0.220707,1.000000,-0.207159,-0.854342,0.620637,0.546559
-0.197475,1.000000,-0.168694,-0.874483,0.545320,0.609288
-0.174242,1.000000,-0.130228,-0.891872,0.467308,0.664589
-0.151010,1.000000,-0.091762,-0.906507,0.386958,0.712080
-0.127778,1.000000,-0.053296,-0.918389,0.304624,0.751434
-0.104545,1.000000,-0.014830,-0.927518,0.220664,0.782379
-0.081313,1.000000,0.023635,-0.933895,0.135433,0.804694
-0.058081,1.000000,0.062101,-0.937518,0.049288,0.818215
-0.034848,1.000000,0.100567,-0.938388,-0.037416,0.822830
-0.011616,1.000000,0.139033,-0.936506,-0.124321,0.818480
0.011616,1.000000,0.177498,-0.931870,-0.211073,0.805161
0.034848,1.000000,0.215964,-0.924482,-0.297314,0.782924
0.058081,1.000000,0.254430,-0.914340,-0.382689,0.751870
0.081313,1.000000,0.292896,-0.901445,-0.466842,0.712159
0.104545,1.000000,0.331361,-0.885798,-0.549416,0.664000
0.127778,1.000000,0.369827,-0.867397,-0.630055,0.607659
0.151010,1.000000,0.408293,-0.846244,-0.708403,0.543454
0.174242,1.000000,0.446759,-0.822337,-0.784105,0.471758
0.197475,1.000000,0.485225,-0.795678,-0.856803,0.392997
0.220707,1.000000,0.523690,-0.766265,-0.926141,0.307652
0.243939,1.000000,0.562156,-0.734100,-0.991765,0.216255
0.267172,1.000000,0.600622,-0.699182,-1.053316,0.119396
0.290404,1.000000,0.639088,-0.661510,-1.110440,0.017715
0.313636,1.000000,0.677553,-0.621086,-1.162780,-0.088093
0.336869,1.000000,0.716019,-0.577908,-1.209980,-0.197277
0.360101,1.000000,0.754485,-0.531978,-1.251683,-0.309035
0.383333,1.000000,0.792951,-0.483295,-1.287535,-0.422511
0.406566,1.000000,0.831417,-0.431859,-1.317177,-0.536793
0.429798,1.000000,0.869882,-0.377669,-1.340255,-0.650917
0.453030,1.000000,0.908348,-0.320727,-1.356413,-0.763865
0.476263,1.000000,0.946814,-0.261032,-1.365293,-0.874566
0.499495,1.000000,0.985280,-0.198584,-1.366540,-0.981892
0.522727,1.000000,1.023745,-0.133382,-1.359798,-1.084665
0.545960,1.000000,1.062211,-0.065428,-1.344710,-1.181651
0.569192,1.000000,1.100677,0.005279,-1.320922,-1.271562
0.592424,1.000000,1.139143,0.078739,-1.288075,-1.353059
0.615657,1.000000,1.177609,0.154952,-1.245814,-1.424745
0.638889,1.000000,1.216074,0.233918,-1.193784,-1.485172
0.662121,1.000000,1.254540,0.315638,-1.131627,-1.532838
0.685354,1.000000,1.293006,0.400110,-1.058989,-1.566186
0.708586,1.000000,1.331472,0.487335,-0.975511,-1.583606
0.731818,1.000000,1.369937,0.577313,-0.880840,-1.583434
0.755051,1.000000,1.408403,0.670044,-0.774617,-1.563952
0.778283,1.000000,1.446869,0.765528,-0.656488,-1.523390
0.801515,1.000000,1.485335,0.863765,-0.526095,-1.459920
0.824747,1.000000,1.523800,0.964755,-0.383084,-1.371665
0.847980,1.000000,1.562266,1.068498,-0.227097,-1.256692
0.871212,1.000000,1.600732,1.174994,-0.057779,-1.113012
0.894444,1.000000,1.639198,1.284243,0.125227,-0.938587
0.917677,1.000000,1.677664,1.396244,0.322276,-0.731321
0.940909,1.000000,1.716129,1.510999,0.533726,-0.489066
0.964141,1.000000,1.754595,1.628507,0.759931,-0.209621
0.987374,1.000000,1.793061,1.748768,1.001249,0.109272
1.010606,1.000000,1.831527,1.871782,1.258034,0.469921
1.033838,1.000000,1.869992,1.997549,1.530645,0.874689
1.057071,1.000000,1.908458,2.126068,1.819436,1.325995
1.080303,1.000000,1.946924,2.257341,2.124763,1.826309
1.103535,1.000000,1.985390,2.391367,2.446984,2.378156
1.126768,1.000000,2.023856,2.528146,2.786453,2.984115
1.150000,1.000000,2.062321,2.667677,3.143528,3.646819

==> 3-rh/boundary1.txt <==
-2.89925976584226 4.61324978768276e-05 -3.1416326535898 -0.000126794559377642 2.89917735710999 -0.000116893096977802 2.85776997435217 0.000679710891299219 -2.64096529862561 2.5535926879487e-05 -2.85776997435217 -2.19077720148459e-05 2.64087410556498 -0.00035125525181449 2.37457559038696 0.0247361562744271 -2.33781338999773 8.64470547682729e-07 -2.37457559038696 -4.95984894743648e-07 2.33769810777741 0.0436179366658812 2.07142368175908 0.558435401804311 -1.85461900603252 -2.24765241006936e-08 -2.07142368175908 -9.31779194125251e-07 1.85433317969043 0.954804232570786 1.81312921454243 0.976833983326868 -1.81312921454243 3.49269375810167e-09 1.57075632679489 1.0012592448873 -1.57075632679489 1.750874253207e-08 1.32838103031509 0.97499063519834 -1.32838103031509 -5.12737511755134e-08 -1.28697364755727 -5.51999139283465e-08 1.07007777877008 0.564453873867419 1.28725947389937 0.954434280310099 -1.07007777877008 -2.61272446713372e-07 -0.803779263592061 -2.38513564045957e-07 0.766901780982509 0.0247049988600756 0.803894545812388 0.0431070831061541 -0.766901780982509 -2.22701794343746e-07 -0.500627354964182 1.81099345507501e-06 0.283536852895531 0.000354493721672165 0.500718548024814 0.00710738009497208 -0.283536852895531 -1.68525972437628e-05 -0.242332887747535 -2.63359883528297e-05 4.00000000105734e-05 -4.82205430721851e-06 0.242415296479804 3.5740917237117e-05
-2.89464978901003 3.70030902987553e-05 -3.11470233272897 -7.03193762802616e-05 2.92610794560774 -0.000277710356568794 2.86237079465859 0.000616121149031037 -2.61136644215465 1.17154883149205e-05 -2.83368056593811 -4.21900118844864e-05 2.66497364654133 0.000164517138790814 2.40416431429563 0.0152274482734528 -2.30821453352677 9.21827409795176e-07 -2.37049090145482 -2.71206955568883e-07 2.34179560584513 0.041086110698075 2.10100972909445 0.481521439868403 -1.85000902920029 -1.06785132809718e-08 -2.04733427334502 -4.3265916130493e-07 1.87845434658694 0.937154957267652 1.81770743289221 0.974608523453625 -1.78619889368159 3.21607120450635e-08 1.59768664765572 1.00076276833329 -1.54382573829713 2.80782949641994e-08 1.35531161881285 0.983790104757857 -1.32378021000867 -5.16000128459315e-08 -1.26287410658092 -5.526664755019e-08 1.09420907822889 0.631209357786286 1.29182853572334 0.957270770446284 -1.04048905486141 6.5236297245353e-08 -0.799681765524333 -2.43071556448833e-07 0.771012088185829 0.0263207617646813 0.833470460585465 0.0652428572068584 -0.73731573364714 -1.38157028160082e-07 -0.476506188067665 1.74678305390761e-06 0.30766815235434 0.000465477338998541 0.530294462797891 -0.000591334416314455 -0.278958634545754 -1.73409067991386e-05 -0.215402566886697 -2.55207988630242e-05 0.0269705884977654 -2.31525540048818e-05 0.246984358303774 7.90424299559181e-05
-2.89003981217779 2.82402968674661e-05 -3.08777201186813 -3.04954092393778e-06 2.9530385341055 -0.000374072076030574 2.86697161496502 0.000553422255586214 -2.58176758568369 7.03247970141979e-07 -2.80959115752405 -5.00978406412355e-05 2.68907318751769 0.00062980919376591 2.4337530382043 0.00918675663013656 -2.27861567705581 8.20375758015483e-07 -2.36640621252269 -6.36506873848539e-08 2.34589310391286 0.0386748895134567 2.13059577642982 0.400313027629633 -1.84539905236806 3.2734565953335e-10 -2.02324486493095 -3.06303320064337e-07 1.90257551348346 0.913864688943318 1.82228565124199 0.972371515024635 -1.75926857282075 6.7274878086099e-08 1.62461696851656 0.99959597986093 -1.51689514979938 4.16745022672192e-08 1.3822422073106 0.989975589980446 -1.31917938970224 -5.19405580991492e-08 -1.23877456560456 -5.35933064987152e-08 1.1183403776877 0.69376086206396 1.2963975975473 0.959951227779595 -1.01090033095274 1.46673758103306e-07 -0.795584267456605 -2.45838121460817e-07 0.775122395389149 0.0280305334432941 0.863046375358542 0.0957830219041658 -0.70772968631177 6.68954194114604e-09 -0.452385021171149 1.20066765457146e-06 0.331799451813149 0.000499196489896346 0.559870377570969 -0.00296629662511611 -0.274380416195976 -1.77976126953384e-05 -0.188472246025858 -1.96520708768298e-05 0.0539011769955203 -6.55680737097218e-05 0.251553420127744 0.000120628497577978
-2.88542983534556 1.98723099815692e-05 -3.06084169100729 6.56826840086058e-05 2.97996912260325 -0.000422211349079038 2.87157243527144 0.000492253932806367 -2.55216872921273 -6.57716993232389e-06 -2.78550174910998 -4.72095775456566e-05 2.71317272849404 0.00101350461463218 2.46334176211296 0.00537589812405284 -2.24901682058485 8.14108789443526e-07 -2.36232152359055 1.28511813851302e-07 2.34999060198059 0.0363795524268058 2.16018182376519 0.321475151772346 -1.84078907553582 1.09909505267299e-08 -1.99915545651689 -3.41467902774549e-07 1.92669668037998 0.883873197219692 1.82686386959176 0.970102736425207 -1.73233825195992 1.02442498218585e-07 1.6515472893774 0.998149395615297 -1.48996456130162 5.21485533803627e-08 1.40917279580836 0.994348051717965 -1.31457856939582 -5.2293001638368e-08 -1.21467502462821 -4.86551163143704e-08 1.14247167714651 0.750881860211718 1.30096665937127 0.962485529806902 -0.981311607044075 1.37947049390144e-07 -0.791486769388877 -2.4667649292675e-07 0.779232702592469 0.0298392830436459 0.892622290131619 0.136080866846862 -0.6781436389764 1.99083121518118e-07 -0.428263854274632 5.06441333788413e-08 0.355930751271959 0.000452939823226155 0.589446292344046 -0.00225334269140489 -0.269802197846199 -1.82196031574223e-05 -0.16154192516502 -1.01982574617726e-05 0.0808317654932751 -0.000110732453229836 0.256122481951713 0.000160443737523969
-2.88081985851333 1.19237476851308e-05 -3.03391137014645 0.000125327395575633 3.00689971110101 -0.000439212778954538 2.87617325557787 0.000433286302867864 -2.52256987274177 -1.01390292249124e-05 -2.76141234069592 -3.6416921676068e-05 2.7372722694704 0.00128550403429336 2.49293048602163 0.00280424623339912 -2.21941796411389 9.73666295234405e-07 -2.35823683465841 3.07107310836202e-07 2.35408810004832 0.0341953923712151 2.18976787110056 0.249620278406405 -1.83617909870359 2.18940510546978e-08 -1.97506604810283 -3.97595356891656e-07 1.95081784727649 0.846665131056571 1.83144208794154 0.967782932693109 -1.70540793109908 1.36796797822044e-07 1.67847761023824 0.996550330063789 -1.46303397280387 5.67463319912145e-08 1.43610338430611 0.997426574134634 -1.3099777490894 -5.26535375512336e-08 -1.19057548365186 -3.95931296429122e-08 1.16660297660532 0.801715729817816 1.30553572119524 0.96488411974149 -0.951722883135406 1.04135614485739e-07 -0.787389271321149 -2.45443743541522e-07 0.783343009795788 0.0317520052136938 0.922198204904696 0.186964377181713 -0.648557591641031 4.23187977223165e-07 -0.404142687378115 -1.76607810565234e-06 0.380062050730768 0.000330224204318486 0.619022207117123 -3.93533135316991e-05 -0.265223979496422 -1.86037532750274e-05 -0.134611604304182 8.22698983966339e-07 0.10776235399103 -0.000141713708733569 0.260691543775683 0.000198425741093385
-2.8762098816811 4.41575046798066e-06 -3.00698104928561 0.000166372423269551 3.03383029959876 -0.00043873850076145 2.88077407588429 0.000377219337933801 -2.4929710162708 -1.06190344087265e-05 -2.73732293228186 -2.13501378113495e-05 2.76137181044675 0.00142262996354134 2.5225192099303 0.000807985506492256 -2.18981910764292 1.23069469235446e-06 -2.35415214572628 4.73959171878586e-07 2.35818559811605 0.0321177275817147 2.21935391843593 0.187522079706908 -1.83156912187136 3.37617572438755e-08 -1.95097663968877 -4.00783032471706e-07 1.97493901417301 0.802204227154578 1.83602030629132 0.965393800748257 -1.67847761023824 1.7030711585921e-07 1.70540793109908 0.994691645358364 -1.43610338430611 5.47557957714728e-08 1.46303397280387 0.999534435808978 -1.30537692878297 -5.3017113651846e-08 -1.1664759426755 -2.63755439658481e-08 1.19073427606413 0.845742665200092 1.31010478301921 0.967158020770859 -0.922134159226737 5.98037819798463e-08 -0.783291773253421 -2.41990951792958e-07 0.787453316999108 0.0337737093065922 0.951774119677774 0.248510991877501 -0.618971544305661 6.62376234193785e-07 -0.380021520481598 -4.23009014495914e-06 0.404193350189577 0.000142913654334471 0.6485981218902 0.0027776154229852 -0.260645761146644 -1.89469334425707e-05 -0.107681283443343 1.09770940220853e-05 0.134692942488785 -0.000146535064681421 0.265260605599652 0.000234506387454462
-2.87159990484887 -2.63391826736633e-06 -2.98005072842477 0.000181981697013576 3.06076088809652 -0.000427875627123917 2.88537489619072 0.000324782228980998 -2.46337215979984 -8.98799909852249e-06 -2.7132335238678 -5.8150292620609e-06 2.78547135142311 0.00141404823253873 2.55210793383897 -0.000891255564586336 -2.16022025117196 1.43461406828025e-06 -2.35006745679414 6.30885082339417e-07 2.36228309618377 0.0301419131784502 2.2489399657713 0.136380918707117 -1.82695914503913 4.74742813801552e-08 -1.92688723127471 -3.33985816881834e-07 1.99906018106953 0.750872232342718 1.8405985246411 0.962917974395364 -1.6515472893774 2.00494871705888e-07 1.73233825195992 0.992254270334204 -1.40917279580836 4.62895523214037e-08 1.48996456130162 1.00087127840075 -1.30077610847655 -5.33775988095364e-08 -1.14237640169915 -9.85983164762118e-09 1.21486557552294 0.882759875593113 1.31467384484318 0.969318850790317 -0.892545435318068 -8.08951874425415e-10 -0.779194275185693 -2.36163383749701e-07 0.791563624202428 0.035909408372958 0.981350034450851 0.319827281564816 -0.589385496970291 9.02162636206367e-07 -0.355900353585081 -7.22701206237906e-06 0.428324649648386 -8.77522904116556e-05 0.678174036663277 0.00598344077071127 -0.256067542796867 -1.92460179402259e-05 -0.0807509625825047 1.76081969595353e-05 0.16162353098654 -0.000118371464924356 0.269829667423622 0.000268613119642758
-2.86698992801663 -9.21076824400041e-06 -2.95312040756394 0.000169025028998011 3.08769147659427 -0.000405130343767174 2.88997571649714 0.000276732673704174 -2.43377330332888 -6.29328277394607e-06 -2.68914411545374 6.73201443612701e-06 2.80957089239946 0.00126594988622773 2.58169665774764 -0.00215263409446724 -2.130621394701 1.41832064568833e-06 -2.345982767862 7.79694720215858e-07 2.3663805942515 0.0282633526392491 2.27852601310667 0.0961277156740367 -1.8223491682069 6.4078906504298e-08 -1.90279782286064 -2.2128522785461e-07 2.02318134796604 0.693414246808724 1.84517674299087 0.960339009121198 -1.62461696851656 2.2059405482145e-07 1.75926857282075 0.988722614953913 -1.3822422073106 3.12006409574627e-08 1.51689514979938 1.0015702786729 -1.29617528817012 -5.37279433254393e-08 -1.11827686072279 8.22782267087433e-09 1.23899687498175 0.912875362808547 1.31924290666715 0.971378837596264 -0.862956711409399 -8.19721379645019e-08 -0.775096777117965 -2.27800688934396e-07 0.795673931405748 0.038164107950233 1.01092594922393 0.398846374053678 -0.559799449634922 1.13361898897871e-06 -0.331779186688565 -1.05446241694711e-05 0.452455949107196 -0.000331192651703866 0.707749951436355 0.0100003004560552 -0.25148932444709 -1.94978936357839e-05 -0.0538206417216663 1.80715608505147e-05 0.188554119484295 -5.5361576326371e-05 0.274398729247592 0.000300670181598679
-2.8623799511844 -1.53034750259454e-05 -2.9261900867031 0.000128507727892257 3.11462206509203 -0.00035959388163392 2.89457653680356 0.000233856083399497 -2.40417444685792 -3.44064831198907e-06 -2.66505470703967 1.36446070526875e-05 2.83367043337582 0.00100523749261483 2.61128538165631 -0.00241142570536136 -2.10102253823004 1.06935307418367e-06 -2.34189807892987 9.22187395531311e-07 2.37047809231923 0.0264775091514039 2.30811206044204 0.0657528194960621 -1.81773919137466 8.48021741010825e-08 -1.87870841444658 -1.06057476032624e-07 2.04730251486256 0.630892195030377 1.84975496134065 0.957641366708056 -1.59768664765572 2.19194987811789e-07 1.78619889368159 0.983392006006358 -1.35531161881285 8.12952947755369e-09 1.54382573829713 1.00173922965854 -1.2915744678637 -5.40603324178898e-08 -1.09417731974644 2.53792823028574e-08 1.26312817444056 0.936515572307438 1.32381196849112 0.973350834523073 -0.83336798750073 -1.72275310730766e-07 -0.770999279050237 -2.1673710952244e-07 0.799784238609068 0.0405427946589484 1.04050186399701 0.482155955691072 -0.530213402299552 1.35710200700743e-06 -0.307658019792048 -1.3879588213803e-05 0.476587248566005 -0.000548553367785022 0.737325866209432 0.0157983170620051 -0.246911106097312 -1.96994687875047e-05 -0.0268903208608278 9.99647243686252e-06 0.215484707982049 3.99947017308223e-05 0.278967791071561 0.000330599815274204
-2.85776997435217 -2.09037695823518e-05 -2.89925976584226 6.54084639686508e-05 3.14155265358978 -0.000271305592145164 2.89917735710999 0.00019696470872967 -2.37457559038696 -1.02319277563969e-06 -2.64096529862561 1.34563045021779e-05 2.85776997435217 0.000681959822880922 2.64087410556498 -0.000707701704590197 -2.07142368175908 4.03050956114559e-07 -2.33781338999773 1.06014965319364e-06 2.37457559038696 0.0247799168325043 2.33769810777741 0.0436465075121491 -1.81312921454243 1.11062283777597e-07 -1.85461900603252 -2.28730081503111e-08 2.07142368175908 0.564648131265947 1.85433317969043 0.954810399685081 -1.57075632679489 1.81410113436561e-07 1.81312921454243 0.975367269869234 -1.32838103031509 -2.63196649616058e-08 1.57075632679489 1.00148443676309 -1.28697364755727 -5.43663328776774e-08 -1.07007777877008 3.8440921340715e-08 1.28725947389937 0.954447211623075 1.32838103031509 0.975248336507455 -0.803779263592061 -2.37317870538674e-07 -0.766901780982509 -2.02801702106617e-07 0.803894545812388 0.0430504246156949 1.07007777877008 0.564869676720463 -0.500627354964182 1.58612828432628e-06 -0.283536852895531 -1.68534457797961e-05 0.500718548024814 -0.000694781789362543 0.766901780982509 0.0247684984943117 -0.242332887747535 -1.98476819280705e-05 4.00000000105734e-05 -8.44289225136877e-06 0.242415296479804 0.000161883208603134 0.283536852895531 0.000358323416839095


==> 3-rh/boundary2.txt <==
-2.73013399822081 -2.37494319609762e-05 -3.14165932025651 9.5440289155793e-05 2.72998851870342 0.00114972360033618 2.49802488109249 0.000207979239294788 -2.2143640992922 -2.83749386287969e-06 -2.49802488109249 1.37617716617389e-05 2.21414186389696 0.214287651398622 1.98225498216388 0.77525086123365 -1.98225498216388 4.0480068240425e-06 1.57072966012818 0.997783617180343 -1.57072966012818 -3.01677311139828e-07 1.15919219190853 0.768333643314344 -1.15919219190853 -2.05947984037106e-08 -0.927228554297596 8.64625471273721e-07 0.643345537102067 -0.00054450118429728 0.92745078969283 0.20751295869465 -0.643345537102067 -1.39400489094024e-06 -0.411458655368979 -2.72883192220008e-07 6.6666666715894e-05 5.04977529717484e-06 0.411604134886369 0.000477050500211298
-2.70434409631767 -1.26732039426791e-05 -3.09593428447477 1.05817955533392e-05 2.77571490406116 -0.000505924259238402 2.52379861860482 0.00142105255525675 -2.18857419738905 1.6419435273792e-06 -2.46650701644802 1.09175408172266e-05 2.24568442136313 0.153129892264554 2.00802019124533 0.721045325541401 -1.93652994638213 -6.40673242568371e-07 1.61645469590992 0.998466075012972 -1.52500327477044 7.66548106325877e-08 1.20491857726627 0.860327603085064 -1.1334184543962 -2.37871481340498e-08 -0.895685996831426 -3.83002451685772e-07 0.674912787389929 0.00187531802661875 0.953199834383463 0.260972723127413 -0.617580328020613 -1.20853562351992e-06 -0.365733619587235 3.12877361854053e-07 0.0457930520244551 8.91356730130863e-06 0.437353179577002 0.000644909053705698
-2.67855419441452 -4.00504494226109e-06 -3.05020924869302 -1.86615203434091e-07 2.8214412894189 -0.000901980416423978 2.54957235611714 0.00244436465160073 -2.1627842954859 4.71681572852398e-06 -2.43498915180354 6.45978518588757e-06 2.2772269788293 0.101924400557965 2.03378540032678 0.661148189814264 -1.89080491060039 -1.60464234292685e-06 1.66217973169167 0.999976790970642 -1.4792768894127 1.9715258804685e-07 1.25064496262401 0.925056173926089 -1.10764471688388 -3.4936746627754e-08 -0.864143439365256 -1.16599632532305e-06 0.706480037677792 0.00675389707848781 0.978948879074096 0.319957301991646 -0.591815118939158 -1.03052056869742e-06 -0.320008583805491 2.45829093973806e-07 0.0915194373821944 -4.6289577190204e-06 0.463102224267635 0.000675394731122632
-2.65276429251137 2.66605672975563e-06 -3.00448421291128 1.19898098249419e-05 2.86716767477664 -0.000711309230354823 2.57534609362947 0.00315178978510721 -2.13699439358276 6.64671680580311e-06 -2.40347128715906 5.73418115890841e-07 2.30876953629547 0.0614568874601354 2.05955060940824 0.597131509695639 -1.84507987481864 -1.12631315183091e-06 1.70790476747341 0.999962761643798 -1.43355050405496 1.58854901885023e-07 1.29637134798175 0.96653453257765 -1.08187097937155 -4.96852733053576e-08 -0.832600881899086 -1.61686322995962e-06 0.738047287965654 0.0150593301990496 1.00469792376473 0.383236412861675 -0.566049909857704 -8.64627275453747e-07 -0.274283548023747 -4.67193719408267e-07 0.137245822739934 -3.51906682147606e-05 0.488851268958268 0.00050393449581208
-2.62697439060823 7.65954224744439e-06 -2.95875917712953 2.08166171845256e-05 2.91289406013438 -0.000353181300484966 2.6011198311418 0.00348508751760137 -2.11120449167961 7.61338687467549e-06 -2.37195342251458 -6.30512146590183e-06 2.34031209376164 0.0318480972390653 2.08531581848969 0.530604707086922 -1.7993548390369 -4.4850978950961e-07 1.75362980325516 0.995332099963576 -1.38782411869722 4.90460783246082e-08 1.34209773333948 0.989639970680938 -1.05609724185922 -6.52744911623259e-08 -0.801058324432916 -1.83371338473355e-06 0.769614538253517 0.0279043637414458 1.03044696845536 0.449430378361783 -0.54028470077625 -7.12347196306224e-07 -0.228558512242003 -1.5395359399224e-06 0.182972208097673 -7.08627124776336e-05 0.514600313648901 0.000124763224444131
-2.60118448870508 1.12131284338049e-05 -2.91303414134779 1.65913559963025e-05 2.95862044549212 -5.08484784980627e-05 2.62689356865412 0.00344166981090948 -2.08541458977646 7.75110053631573e-06 -2.34043555787011 -1.33571972682155e-05 2.37185465122781 0.0125048335116545 2.11108102757115 0.463176774398607 -1.75362980325516 -9.86526110357612e-08 1.7993548390369 0.982433419167436 -1.34209773333948 -6.31449357268565e-08 1.38782411869722 0.999595651901617 -1.0303235043469 -8.02583727725235e-08 -0.769515766966747 -1.88837444210491e-06 0.80118178854138 0.0465414703532456 1.056196013146 0.517055426396492 -0.514519491694796 -5.72253654170843e-07 -0.18283347646026 -2.4021456868509e-06 0.228698593455412 -9.06580679755784e-05 0.540349358339535 -0.000406062447777299
-2.57539458680193 1.34977522498087e-05 -2.86730910556605 -1.54361357914738e-07 3.00434683084986 0.000112882766524305 2.65266730616645 0.00306307064399591 -2.05962468787332 7.17585788218964e-06 -2.30891769322563 -1.92346319416096e-05 2.40339720869398 0.00209277778923176 2.1368462366526 0.396415843509123 -1.70790476747341 -1.47485583091037e-07 1.84507987481864 0.957361048729724 -1.29637134798175 -1.32260901483146e-07 1.43355050405496 1.00146464555937 -1.00454976683457 -9.42650445558977e-08 -0.737973209500577 -1.8331424191991e-06 0.832749038829242 0.0723539766442351 1.08194505783663 0.58457073892589 -0.488754282613342 -4.40199510310219e-07 -0.137108440678516 -2.28399159148349e-06 0.274424978813151 -6.94725056306679e-05 0.566098403030168 -0.000966873687415447
-2.54960468489879 1.46379889998957e-05 -2.8215840697843 -2.31980888644382e-05 3.0500732162076 0.000145637000342758 2.67844104367877 0.00242432837517217 -2.03383478597017 6.01367603107858e-06 -2.27739982858115 -2.18978433994613e-05 2.43493976616015 -0.00146758192971198 2.16261144573406 0.331807132417012 -1.66217973169167 -4.09787520366604e-07 1.89080491060039 0.916360379606675 -1.25064496262401 -1.41073665628393e-07 1.4792768894127 0.999676758273883 -0.978776029322247 -1.07809601623763e-07 -0.706430652034407 -1.70619873124919e-06 0.864316289117105 0.106842450500347 1.10769410252726 0.650426105902347 -0.462989073531887 -3.0949018392591e-07 -0.0913834048967718 -3.84233437523568e-07 0.320151364170891 1.38790071643889e-05 0.591847447720801 -0.00136587690125505
-2.52381478299564 1.47383196456568e-05 -2.77585903400256 -4.34412088539199e-05 3.09579960156534 0.000104571863875505 2.7042147811911 0.00162449107226925 -2.00804488406702 4.42827916193107e-06 -2.24588196393667 -1.84416130764537e-05 2.46648232362632 -0.000980594755740339 2.18837665481551 0.270710282572051 -1.61645469590992 -5.94508453882562e-07 1.93652994638213 0.856307636145463 -1.20491857726627 -1.04108130475619e-07 1.52500327477044 0.997610685137583 -0.953002291809922 -1.2215884551508e-07 -0.674888094568237 -1.53572279239806e-06 0.895883539404967 0.151605554191108 1.13344314721789 0.713109040984981 -0.437223864450433 -1.7106767395377e-07 -0.045658369115028 3.85509356118964e-06 0.36587774952863 0.000164992440995044 0.617596492411434 -0.00133597352554877
-2.49802488109249 1.39156226194392e-05 -2.73013399822081 -5.00811683572459e-05 3.14152598692308 6.81538722558205e-05 2.72998851870342 0.000778455033664585 -1.98225498216388 2.64848500592028e-06 -2.2143640992922 -4.91063804733714e-06 2.49802488109249 7.06550702112959e-05 2.21414186389696 0.214317099870947 -1.57072966012818 -4.11772403509386e-07 1.98225498216388 0.775238372006824 -1.15919219190853 -7.00583612464828e-08 1.57072966012818 0.997254001925644 -0.927228554297596 -1.3924899713711e-07 -0.643345537102067 -1.34272964912124e-06 0.92745078969283 0.208314569417976 1.15919219190853 0.7711902156482 -0.411458655368979 -1.37412336210335e-08 6.6666666715894e-05 1.0367120594378e-05 0.411604134886369 0.000358013352542895 0.643345537102067 -0.000528966638694296


==> 5-dm/bdry0_1200.txt <==
2.1031956946235359	16.9259778248618744	1.9540468750828830	16.3695611984092899	0.8811376248388285	15.6287962883027731	1.9492356228396361	16.3476697019404611	0.8859488770820754	15.6205800949859803	1.9444243705963893	16.3332206524651902	0.8907601293253222	15.6044169307285916	1.9396131183531424	16.3219307186587450	0.8955713815685691	15.5892862396496792	1.9372074922315188	16.3160848210304898	0.8979770076901926	15.5837811075923529	1.9323962399882719	16.2967299710537965	0.9027882599334395	15.5776513507145218	1.9275849877450251	16.2825703396173083	0.9075995121766863	15.5745005195842019	1.9227737355017782	16.2663291294983523	0.9124107644199332	15.5720388306427626	1.9203681093801548	16.2591465435396714	0.9148163905415566	15.5691173827092015	1.9155568571369079	16.2418499422689067	0.8787319987172051	15.6317658811011064	1.9564525012045062	16.3762549784086922	0.8739207464739582	15.6351052029052529	1.9612637534477531	16.3889642078263975	2.0021593975153515	16.5407905764983951	0.8330251024063597	15.7223147630383817	1.9997537713937283	16.5331469728421787	0.8354307285279832	15.7148797263517785	1.9949425191504815	16.5099234030831390	0.8402419807712300	15.7046953713143171	1.9901312669072346	16.4940292914726783	0.8450532330144769	15.7015264541044584	1.9853200146639878	16.4764756357595559	0.9196276427848035	15.5563883031672425	0.8498644852577237	15.6955940867799342	0.8522701113793472	15.6898464797641264	1.9781031362991173	16.4499296195382883	0.8570813636225941	15.6764324085285711	1.9732918840558704	16.4352270608698277	0.8618926158658410	15.6602764957063929	0.8642982419874644	15.6529753456286684	1.9684806318126236	16.4195144997136637	1.9660750056909999	16.4128628991751384	0.8691094942307113	15.6421688881651448	1.9829143885423641	16.4692183721303067	1.9107456048936611	16.2289882925041802	0.9244388950280504	15.5425286762426804	0.9268445211496738	15.5354898679755173	0.9773626697037662	15.4651497208036695	1.8530105779746984	16.0928872752042871	0.9821739219470130	15.4527093504384752	1.8481993257314515	16.0862008634308857	0.9869851741902599	15.4412618671296613	1.8457936996098281	16.0827631214477549	0.9893908003118833	15.4364580423527666	1.8409824473665812	16.0708750300546939	0.9942020525551302	15.4306605315398162	1.8578218302179452	16.1047764655066850	1.8361711951233344	16.0619838838144098	1.8313599428800875	16.0566711264620778	1.0038245570416240	15.4307534022619652	1.8289543167584639	16.0547608529279131	1.0062301831632474	15.4303152121486526	1.8241430645152170	16.0472077180788233	1.0110414354064943	15.4219699313662613	1.8193318122719704	16.0400642166933203	1.0158526876497413	15.4127651217174115	1.8145205600287235	16.0335491318075825	0.9990133047983771	15.4296164493216690	0.8282138501631129	15.7392103667068959	0.9749570435821427	15.4692510841637976	0.9701457913388958	15.4740298318851632	1.9059343526504142	16.2177689331677684	1.9035287265287908	16.2132843207298158	0.9316557733929207	15.5253891979325314	1.8987174742855439	16.1967863216267141	0.9364670256361677	15.5213151152733317	1.8939062220422966	16.1878952233624815	0.9412782778794145	15.5207155504793999	1.8915005959206734	16.1830555624903099	0.9436839040010380	15.5182442988143752	1.8602274563395687	16.1077775484147878	1.8866893436774268	16.1657054711793862	1.8818780914341797	16.1526736523243422	0.9533064084875317	15.4956756446368562	1.8770668391909329	16.1431764715818566	0.9581176607307785	15.4828165861022367	1.8746612130693092	16.1387766780466571	0.9605232868524020	15.4788999090612283	1.8698499608260626	16.1244813438612340	0.9653345390956488	15.4746338308437856	1.8650387085828155	16.1159294047277513	0.9484951562442848	15.5086668557380811	1.0206639398929882	15.4046527103636866	2.0069706497585984	16.5550426214943549	2.0117819020018453	16.5727008985632303	2.1537138431776284	17.1042200610942068	0.6814706567440829	16.1231392201398549	2.1489025909343815	17.0860984588999862	0.6862819089873299	16.1134830455681026	2.1440913386911347	17.0795043903945327	0.6910931612305767	16.1028058000339804	0.6934987873522002	16.0953845434653360	2.1392800864478878	17.0623539427822628	2.1368744603262644	17.0579195215247488	0.6983100395954471	16.0755189803466472	2.1320632080830171	17.0376791402351415	0.7031212918386939	16.0533890281893861	2.1272519558397702	17.0331185162789609	0.7079325440819408	16.0328964515272325	2.1248463297181472	17.0307159804417161	0.7103381702035642	16.0263353957227572	2.1200350774749004	16.9962200186511758	0.7151494224468111	16.0178176336746141	2.1152238252316535	16.9794732414701315	0.6790650306224595	16.1298579438873091	2.1561194692992518	17.1050206709718005	0.6742537783792126	16.1500471586027921	2.1609307215424987	17.1153335974447209	0.6309525081899907	16.3001146020628127	2.2018263656100974	16.9361013617151492	2.1994207394884735	16.9710895250868248	0.6357637604332376	16.2770887453478643	2.1946094872452266	17.0115033365707973	0.6405750126764844	16.2564981532979047	2.1897982350019798	17.0669205794394436	0.6453862649197314	16.2469799080806894	2.1873926088803564	17.0920506519068169	0.7199606746900580	16.0138253281627385	0.6477918910413548	16.2455152565939187	0.6526031432846017	16.2391894429027026	2.1777701043938622	17.0997663568084128	0.6574143955278485	16.2304793779784511	2.1729588521506153	17.1155306934392684	0.6622256477710955	16.2163168531748525	2.1705532260289924	17.1246958363113428	0.6646312738927189	16.2038359237247747	2.1657419737857455	17.1108261683622480	0.6694425261359658	16.1760782896149458	2.1825813566371095	17.0814300970523441	2.1104125729884062	16.9648858597674064	0.7247719269333049	16.0102442370074982	2.1080069468667828	16.9589392301850772	2.0526775460694440	16.7325292558818042	0.7825069538522674	15.8373176492933894	2.0478662938261971	16.7142815207063435	0.7873182060955143	15.8313823636075757	2.0454606677045737	16.7064364486859489	0.7897238322171378	15.8257793903309842	2.0406494154613268	16.6832912693869950	0.7945350844603847	15.8124216840461482	2.0358381632180800	16.6661671140714418	0.7776957016090206	15.8446105715706711	0.7993463367036315	15.7952844437365645	0.8041575889468784	15.7800631036580867	2.0286212848532093	16.6415755622707948	0.8065632150685019	15.7752489275275707	2.0238100326099624	16.6197418393748464	0.8113744673117487	15.7694847426606053	2.0189987803667155	16.6064304509752070	0.8161857195549955	15.7692226771389876	2.0165931542450921	16.5992478362160654	0.8185913456766190	15.7677604079842411	2.0310269109748331	16.6497399177274623	0.8234025979198658	15.7568399878171661	2.0574887983126908	16.7501964037368971	2.0623000505559377	16.7744862901234697	0.7271775530549283	16.0057105001972317	0.7319888052981752	15.9892315782858141	2.0983844423802895	16.9105197970022942	0.7368000575414221	15.9693505917116578	2.0935731901370422	16.8934683999848900	0.7416113097846689	15.9515727572348656	2.0911675640154188	16.8875784469410917	0.7440169359062924	15.9447629723953366	2.0863563117721720	16.8604100059592632	0.7728844493657736	15.8561251201348732	0.7488281881495392	15.9352765649670935	0.7536394403927862	15.9274996700558109	2.0791394334073017	16.8440144680992852	0.7560450665144096	15.9215649193039326	2.0743281811640548	16.8155559841228985	0.7608563187576565	15.9049331987185774	2.0695169289208080	16.7969646348215242	0.7656675710009033	15.8845114405492236	2.0647056766775611	16.7796679779119415	0.7704788232441502	15.8641878996110854	2.0815450595289251	16.8495854182403981	0.6285468820683673	16.3123385212933272	1.8121149339070999	16.0296184195441711	1.8073036816638530	16.0209396805569746	1.5571185650150152	15.6323077754340396	1.2780659349066963	15.2952982802778248	1.5523073127717684	15.6300488914674727	1.2828771871499431	15.2976134136442337	1.5499016866501447	15.6293269842188138	1.2852828132715668	15.2962636065097914	1.5450904344068981	15.6243779335062349	1.2900940655148136	15.2951480676676610	1.5402791821636510	15.6210153280667505	1.2949053177580605	15.2943918009433641	1.5354679299204042	15.6184647267260512	1.2997165700013071	15.2977581556681326	1.5330623037987809	15.6158465333719452	1.3021221961229306	15.2985054448522142	1.5282510515555339	15.6061479434716244	1.3069334483661774	15.3012476896958223	1.5234397993122870	15.6006395906246738	1.3117447006094243	15.3063061024826546	1.5186285470690402	15.5970594941226732	1.2732546826634494	15.2913026166561004	1.5619298172582621	15.6383331487978836	1.5643354433798855	15.6413623536772093	1.2684434304202026	15.2898512462152514	1.6076367135691074	15.6464456660694253	1.2275477863526041	15.2880032459597217	1.6028254613258606	15.6475960756025483	1.2323590385958509	15.2877202197625568	1.5980142090826137	15.6495922749136849	1.2371702908390978	15.2898390619231090	1.5956085829609903	15.6497964572420152	1.2395759169607212	15.2909065076481809	1.5907973307177432	15.6468127275539324	1.3165559528526714	15.3096182261089755	1.2443871692039683	15.2942302725553745	1.2491984214472152	15.2965272978325384	1.5811748262312495	15.6499071293076426	1.2540096736904620	15.2956065964943377	1.5787692001096263	15.6502712043287922	1.2564152998120854	15.2934235195841790	1.5739579478663794	15.6476248124844250	1.2612265520553323	15.2891289021238741	1.5691466956231326	15.6451385635222895	1.2660378042985789	15.2902705647177140	1.5859860784744964	15.6474278985346853	1.5162229209474167	15.5957841974798157	1.3189615789742948	15.3087969567478908	1.5114116687041699	15.5887852135961094	1.3742909797716336	15.3396573911839873	1.4560822679068306	15.5132047540747244	1.3791022320148805	15.3480092511139841	1.4536766417852074	15.5112841070183478	1.3815078581365041	15.3526206135061098	1.4488653895419605	15.5034771518743817	1.3863191103797510	15.3603515825764045	1.4440541372987135	15.5023247650444755	1.4416485111770900	15.5016221108095689	1.4608935201500777	15.5189363793102437	1.3911303626229978	15.3732288877330294	1.4368372589338432	15.4923011401269992	1.3983472409878683	15.3946799852531235	1.4320260066905963	15.4825570860241140	1.4031584932311150	15.4132293594732701	1.4272147544473495	15.4736669002170757	1.4248091283257260	15.4702474713232885	1.4079697454743618	15.4279452273372399	1.4103753715959852	15.4333927430463120	1.4199978760824790	15.4576387961145194	1.3935359887446215	15.3793036818455562	1.2227365341093572	15.2892194767639804	1.3694797275283868	15.3308213323434384	1.3646684752851399	15.3267340509493337	1.3237728312175414	15.3075723420866332	1.5066004164609230	15.5852402300126123	1.3285840834607883	15.3123284675048481	1.3309897095824119	15.3124626070799170	1.5017891642176762	15.5812470939570460	1.4993835380960527	15.5772620009666198	1.3358009618256588	15.3144363031129576	1.4945722858528059	15.5652478581913307	1.3406122140689056	15.3189448839706497	1.4657047723933248	15.5274559317676690	1.4897610336095590	15.5598595781483500	1.4873554074879354	15.5576191650181226	1.3478290924337757	15.3242445188199667	1.4825441552446885	15.5493620249611890	1.3526403446770230	15.3217526614436714	1.4777329030014417	15.5442979527645360	1.3574515969202698	15.3218363990364441	1.4729216507581948	15.5417240859574637	1.3622628491635167	15.3256641714799535	1.4705160246365716	15.5391138661232162	1.3454234663121525	15.3242529346711294	1.0230695660146116	15.4020482194975585	1.6124479658123543	15.6459117282266060	1.6148535919339779	15.6430724351155170	1.0783989668119505	15.3376885713899540	1.7519742808665140	15.9010470658884557	1.0832102190551975	15.3308697154636757	1.7495686547448905	15.8910890609391373	1.0856158451768210	15.3287573295131612	1.7447574025016435	15.8663903523256735	1.0904270974200678	15.3268889169822202	1.7399461502583966	15.8335348680195729	1.0952383496633147	15.3291590551616519	1.0976439757849381	15.3282076252419017	1.7351348980151498	15.7953017498785382	1.7327292718935265	15.7729267726425579	1.1024552280281852	15.3233797276011980	1.7279180196502795	15.7240234642965948	1.1072664802714320	15.3190130753063745	1.7231067674070326	15.6772594731625858	1.1120777325146787	15.3173975272430507	1.7207011412854092	15.6570952626831232	1.1144833586363021	15.3163050425858600	1.7567855331097608	15.9173612484319857	1.0735877145687038	15.3453630017423137	1.7615967853530077	15.9325554136877070	1.0687764623254570	15.3524211736721501	1.0278808182578585	15.3982628987124190	1.8024924294206062	16.0155428036894953	1.0326920705011053	15.3974961444247604	1.0350976966227288	15.3961481106080065	1.7976811771773593	16.0096539112800187	1.7952755510557361	16.0071785563042255	1.0399089488659756	15.3879423378560585	1.7904642988124890	15.9976116369655141	1.0447202011092225	15.3778788186436426	1.7158898890421623	15.6258827127871989	1.7856530465692422	15.9910956069745733	1.7832474204476187	15.9878208446174082	1.0519370794740928	15.3653699724799822	1.7784361682043717	15.9781207678471873	1.0567483317173396	15.3605459022044659	1.7736249159611248	15.9668697639817090	1.0615595839605867	15.3585237989512784	1.7688136637178780	15.9548929073911054	1.0663708362038335	15.3563593903338802	1.7664080375962545	15.9478221671087521	1.0495314533524693	15.3691602738713140	1.1192946108795492	15.3159030649094490	1.7110786367989155	15.6029947045362114	1.1241058631227960	15.3172205245367294	1.6581548621231996	15.5945241563683243	1.1770296377985119	15.2827987741066043	1.6533436098799528	15.5995062156716102	1.1818408900417587	15.2844805650425482	1.6485323576367059	15.6074424186340650	1.1866521422850056	15.2860325474174736	1.6437211053934591	15.6168776993724787	1.1914633945282525	15.2844466613849352	1.6413154792718359	15.6212235423394699	1.1746240116768885	15.2827286132359195	1.1938690206498757	15.2821990908099057	1.1986802728931227	15.2806667024219038	1.6316929747853417	15.6288063747062687	1.2034915251363696	15.2816791800774592	1.6268817225420948	15.6320629281020729	1.2083027773796167	15.2842482381134221	1.6244760964204716	15.6338659746887831	1.2107084035012399	15.2859988579487247	1.6196648441772248	15.6377245716270625	1.2155196557444867	15.2878350803043865	1.6365042270285886	15.6247535062011806	1.2203309079877336	15.2903372837855205	1.6605604882448233	15.5908486871548444	1.6653717404880701	15.5833882584482648	1.7062673845556686	15.5884535980088312	1.1289171153660431	15.3168930211104755	1.7038617584340450	15.5822195484187809	1.1313227414876663	15.3137379291973517	1.6990505061907981	15.5734915140934032	1.1361339937309134	15.3077967768330954	1.6942392539475513	15.5693980813062254	1.1409452459741602	15.3029607723240186	1.6894280017043044	15.5683838545878572	1.1698127594336414	15.2838308520891868	1.1457564982174071	15.3004565906278902	1.1481621243390303	15.2995373053852948	1.6822111233394341	15.5694038470055407	1.1529733765822774	15.2976178526019932	1.6773998710961873	15.5729867590489732	1.1577846288255242	15.2972049881398302	1.6749942449745638	15.5764289406269274	1.1601902549471477	15.2943882717257971	1.6701829927313170	15.5804705436770963	1.1650015071903945	15.2881950674441409	1.6870223755826810	15.5687157273747729	2.2066376178533438	16.8768702747816555	1.4151866238392321	15.4459547166758622	2.4977183785697807	10.0358449142851569	2.6685178332050450	9.1779451421484008	2.4616339867454289	10.8806373212538645	0.3735505131762825	17.6805473640599367	2.6733290854482914	8.5518840227946011	2.4568227345021816	10.9160156216567614	0.3783617654195294	17.6482623248457706	2.4520114822589347	10.9429155672982628	0.3831730176627763	17.6145836862412075	2.6781403376915387	8.2599811317009912	2.4496058561373113	10.9545696006511619	0.3855786437843998	17.5970385437757315	2.4447946038940644	10.9813736709795933	2.6829515899347851	8.1140758181055865	0.3903898960276466	17.5635589948938318	2.6853572160564085	8.0695681774842178	0.3687392609330357	17.7131467143032602	2.4399833516508176	11.0121094541340039	2.4664452389886753	10.8317239963298562	2.6661122070834211	9.7029298899280079	0.1786947973247839	20.9144605018860155	0.3446829997168012	17.9227730977297028	2.6564897025969274	11.4071001515517310	2.4856902479616632	10.4482443327755679	0.3494942519600481	17.8767005325209141	2.4832846218400397	10.5178601902357087	0.3518998780816716	17.8532734936098194	0.1738835450815370	21.1318526773643853	2.4784733695967933	10.6337618039805335	2.6613009548401743	10.7741511995985029	0.3567111303249184	17.8104483725906135	2.4736621173535456	10.7290858023388864	0.3615223825681653	17.7684547271219131	0.1690722928382901	21.8382155697722169	2.4688508651102987	10.7987918558960061	0.3663336348114122	17.7324472106300917	2.4905015002049100	10.3003959347653353	0.3952011482708935	17.5238087227718289	2.6901684682996558	7.9867746186240449	2.7118191033942662	1.4003057650214350	2.4038989598264662	11.1849759453678494	0.4312855400952451	17.2698342949422212	2.3990877075832193	11.1623680021274971	2.7166303556375135	1.4000000249846263	0.4360967923384921	17.2482854254052498	2.7190359817591370	1.4000000001494026	2.3942764553399725	11.1354348770702387	0.4409080445817389	17.2225708791675274	2.3894652030967256	11.1059416891255491	2.7238472340023838	1.4000000000000057	0.4457192968249858	17.1916138697902561	2.3870595769751017	11.0919258537371856	0.4481249229466092	17.1758198143021126	2.7286584862456307	1.3999999999999875	0.2316185720004995	19.3493010045005782	0.3976067743925169	17.5022325212323793	2.4063045859480896	11.1924992377615453	2.4111158381913365	11.1960028594360725	2.4351720994075707	11.0491399237275196	2.4327664732859473	11.0679726035567363	0.4024180266357639	17.4607056230940643	2.6949797205429031	7.8858371708965240	2.4279552210427005	11.1055063110506715	0.4072292788790107	17.4213369658772663	2.4231439687994536	11.1468098372816069	2.6997909727861495	7.7484049951789062	0.4120405311222576	17.3848599452407768	2.4207383426778302	11.1657805356493309	0.4144461572438810	17.3674281837890945	2.7021965989077730	6.8483592712475811	2.4159270904345833	11.1870470217805718	0.4192574094871280	17.3356317638343924	2.7070078511510198	1.8659604328670203	0.4240686617303748	17.3071939877556567	2.6540840764753040	11.6182953850709989	0.3398717474735544	17.9665880652767100	2.4953127524481569	10.1310058220138224	0.2604860854599809	18.8537994374023015	2.5698871622184840	7.3236441932716776	0.2147791891491355	19.6900653866232247	0.2652973377032277	18.8042385681379010	2.6204053107725755	11.3573492933879461	2.5650759099752367	6.9790792615467589	0.2701085899464746	18.7532027956660414	0.2123735630275120	19.7476681171199360	2.5602646577319903	6.9584260592386258	2.6228109368941994	11.4718807745663582	0.2749198421897215	18.6875354881905693	2.5578590316103664	6.9990830393200758	0.2773254683113450	18.6492096051077354	0.2075623107842652	19.8612427386794437	2.5530477793671196	7.1888934637856101	2.5746984144617304	8.3532540502469068	0.2821367205545918	18.5699031885313808	2.6155940585293291	11.1064121562590987	2.5771040405833539	8.7319532074251853	2.6059715540428354	10.5403805019605894	2.5987546756779651	10.0481628534966738	0.2364298242437465	19.2457991566946411	0.2268073197572527	19.4506278330890225	2.5939434234347178	9.7411166243702834	0.2412410764869933	19.1521927629782809	2.5915377973130944	9.5969424072998955	0.2436467026086168	19.1069461811880252	0.2244016936356293	19.5026509168981335	2.5867265450698480	9.3692526399443192	0.2484579548518636	19.0247547208541796	2.6107828062860823	10.8281433358798171	2.5819152928266007	9.1374773306549564	0.2195904413923824	19.5945518760628730	0.2532692070951105	18.9555784856082177	0.2580804593383574	18.8898898802033628	2.6276221891374463	11.6440242776084268	2.5482365271238727	7.4607492035449798	0.2869479727978387	18.5012555149530122	0.1907229279329011	20.3596081325888854	2.5145577614211452	9.2779848820924578	2.6444615719888103	11.9316168011505397	0.3206267385005668	18.1406727240813623	2.5121521352995209	9.3964814849711402	0.3230323646221903	18.1143106401008005	0.1859116756896542	20.5617553463111697	2.5073408830562744	9.6235073920277081	0.3278436168654372	18.0690901014050844	2.6492728242320571	11.8661641952530896	2.5025296308130272	9.8388454994600387	0.3326548691086840	18.0300225844863640	0.6237356298251204	16.3321359737991258	0.3374661213519309	17.9885690743020348	0.1811004234464073	20.7720278740364677	0.3158154862573200	18.1859406554819927	2.5193690136643911	9.0327858327482673	0.3110042340140731	18.2351434600651068	2.6396503197455630	11.8922587260669168	2.5458309010022493	7.5976304555191998	0.2893535989194621	18.4686929347615347	0.2027510585410183	19.9837565929259497	2.5410196487590020	7.8652189625240849	0.2941648511627090	18.4147081245261504	2.6324334413806931	11.7785795758707241	2.5362083965157556	8.1308794895025223	2.3822483247318553	11.0769434254342425	0.2989761034059559	18.3695064642321491	2.5313971442725083	8.3930669392802226	0.3037873556492028	18.3278119255099199	2.6372446936239400	11.8597579609458919	2.5289915181508849	8.5227588626067412	0.3061929817708262	18.2970734207112393	0.1955341801761479	20.2262410857484660	2.5241802659076384	8.7806033835351602	0.1979398062977714	20.1379459928031750	0.4529361751898561	17.1453371712876717	0.4288799139736217	17.2830590411921392	2.2956457843534110	11.7713462436446630	2.2860232798669173	12.3419550937433318	0.5491612200547937	16.6315611936235683	2.8032328960159578	1.3999999999999850	2.2812120276236705	12.6997990702002372	0.5539724722980406	16.6077303984883642	2.2788064015020471	12.8918338869129219	2.7984216437727105	1.4000000000000004	0.5563780984196640	16.5952679363592956	2.8104497743808277	1.4000000000000565	2.2739951492588002	13.2793391260112905	0.5611893506629109	16.5730759460470090	2.2691838970155533	13.6851907265789112	0.5660006029061577	16.5555535794241813	2.8152610266240745	1.4000000000000103	2.8080441482592042	1.3999999999999730	0.5443499678115468	16.6543207293085089	2.2908345321101642	12.0347438553222421	2.7936103915294632	1.4000000000000268	2.3148907933263985	11.1588030858372544	0.5202937065953124	16.7752037366113527	2.3124851672047755	11.1979543800926162	0.5226993327169359	16.7635697858906632	2.7815822609213461	1.4000000000000381	2.3076739149615286	11.3011724048528990	0.5275105849601828	16.7397012797452760	2.7863935131645934	1.3999999999999433	2.3028626627182813	11.4492164485296186	0.5323218372034296	16.7167828171589186	2.2980514104750349	11.6514904245996540	2.7912047654078398	1.4000000000000365	0.5371330894466765	16.6918616941362217	2.7310641123672545	1.4000000000000197	0.5395387155682999	16.6789502466712136	2.2643726447723065	14.0687636808666756	2.7767710086780997	1.3999999999999329	0.5708118551494047	16.5421099735414536	0.5732174812710282	16.5357234825591135	0.6020849947305094	16.4085639552887699	2.8441285400835556	1.3999999999999968	2.2282882529479551	16.3172595132552054	0.6068962469737562	16.3830805534236177	2.2234770007047082	16.4883168067202703	2.8489397923268029	1.3999999999999209	2.2330995051912019	16.1677185107361510	0.6117074992170032	16.3638318427382217	0.6165187514602501	16.3512527185379817	2.2162601223398375	16.6898154284719453	0.6189243775818736	16.3461693329452906	2.8537510445700494	1.4000000000000121	2.8561566706916728	1.3999999999999677	2.2114488700965911	16.7812584812982344	2.2186657484614609	16.6220858568839738	0.5996793686088859	16.4223979591743472	2.8393172878403092	1.4000000000000625	2.2355051313128254	16.0455778050572384	2.8200722788673214	1.3999999999999477	2.2571557664074362	14.6628255729047421	0.5780287335142751	16.5241882657373083	2.8248835311105682	1.3999999999999697	2.8272891572321917	1.4000000000000130	2.2523445141641893	15.0443989470163846	0.5828399857575219	16.5124838824971540	2.2499388880425659	15.2153214723193848	0.5852456118791454	16.5052538881283084	2.8321004094754390	1.4000000000000001	2.2451276357993191	15.4828931056310157	0.5900568641223922	16.4829247889010126	2.8369116617186854	1.4000000000000006	2.2403163835560722	15.7760410132257594	0.5948681163656391	16.4532889802597282	2.2619670186506831	14.2658510740405244	0.5154824543520655	16.7997872180513248	2.6035659279212116	10.3757552555754398	2.3197020455696458	11.1150111183301927	2.3365414284210098	11.1741679509846055	0.4938318192574546	16.9021707228332296	2.3413526806642562	11.2025083403684054	0.4914261931358311	16.9125362986205197	2.7575259997051118	1.3999999999999864	2.3437583067858800	11.2168233570171001	2.7743653825564758	1.4000000000000183	2.3485695590291269	11.2270611464726464	2.7527147474618654	1.4000000000000090	0.4818036886493374	16.9577661016702059	2.3533808112723742	11.2242062764089443	2.7479034952186181	1.3999999999999877	0.4769924364060906	16.9844800507833646	2.3581920635156206	11.2058546231153695	2.7454978690969947	1.3999999999999890	0.4745868102844671	16.9993539282900414	2.3605976896372440	11.1882150780400647	0.4697755580412201	17.0291000511386308	2.7406866168537483	1.4000000000000257	2.3654089418804909	11.1482356607885329	0.4649643057979732	17.0621464200873234	2.3702201941237382	11.1153342526284860	2.7358753646105010	1.4000000000000603	2.3726258202453616	11.0994099008909792	0.4601530535547264	17.0947950086008760	0.4577474274331029	17.1123237508672226	2.3774370724886080	11.0788611211783845	0.4986430715007014	16.8843060350393372	2.7623372519483591	1.4000000000000119	0.4866149408925843	16.9330618170525824	0.5082655759871951	16.8466544333327910	2.7695541303132294	1.3999999999999835	2.3269189239345160	11.1102980561279541	0.5106712021088187	16.8307040664090586	2.3245132978128922	11.1040786382607184	2.3317301761777625	11.1335783811625486	0.5034543237439483	16.8726475253996107	2.7647428780699821	1.3999999999998933	1.4753272768798182	15.5434760925266335	1.5883917045961200	15.6472397659463347	2.6179996846509526	11.2459026635249195	1.6509379837583296	15.6036078129918430	1.5763635739880026	15.6477413118846229	1.4849497813663122	15.5521956213772103	1.5426848082852747	15.6226181381705693	1.6461267315150827	15.6130676144025298	2.7142247295158901	1.4000026256315485	2.7430922429753717	1.4000000000000241	2.6637065809617977	10.2956527716380588	2.8345060355970619	1.4000000000000290	1.4392428850554666	15.4968537502033072	2.7839878870429695	1.3999999999999237	2.6252165630158228	11.5616861319218192	2.8296947833538151	1.3999999999999597	1.4344316328122197	15.4874886559444356	2.8417229139619327	1.4000000000000394	1.4296203805689729	15.4778136084534133	2.7382809907321244	1.4000000000000459	1.5835804523528731	15.6494627479754342	2.7334697384888780	1.4000000000000208	2.6709234593266684	8.8171312227024998	1.6677773666096936	15.5807657013882199	2.7262528601240072	1.3999999999999775	1.5258454254339104	15.6035873729371399	2.6083771801644589	10.6723796143560641	1.4921666597311822	15.5625701151934610	2.7719597564348524	1.4000000000000621	1.4224035022041026	15.4629672609532207	1.6629661143664465	15.5880244471475624	2.8513454184484264	1.4000000000000354	2.7791766347997231	1.4000000000000070	2.6757347115699148	8.3872083155537407	2.7214416078807599	1.4000000000009725	2.6131884324077053	10.9498962950118983	2.8465341662051791	1.3999999999999566	1.5378735560420278	15.6202002500736281	1.6557492360015764	15.5956381929906769	1.5210341731906636	15.5989554358816918	1.5474960605285215	15.6262691502457933	2.7094134772726433	1.4176723571934133	1.6389098531502124	15.6223386024016300	2.6420559458671868	11.9073183595256076	1.5715523217447560	15.6466715690113780	1.6172592180556011	15.6411493053573789	2.6925740944212788	7.9430802844564896	1.4632991462717011	15.5231799420233028	2.7671485041916060	1.3999999999999497	1.6004198352042369	15.6497180359106842	2.8056385221375808	1.4000000000000599	1.5041947903392996	15.5836567723902810	2.6468671981104337	11.9148558695628672	2.7599316258267357	1.4000000000000694	2.6877628421780324	8.0295965136443677	1.6100423396907311	15.6454267688668747	1.4681103985149480	15.5326896547253455	2.8008272698943339	1.3999999999999768	2.6516784503536805	11.7713075542865919	1.5667410695015089	15.6435926443159801	1.6052310874474842	15.6471151754832611	2.7960160176510871	1.3999999999999411	2.6805459638131621	8.1738800041793489	1.5932029568393669	15.6473833870389925	1.5595241911366386	15.6352906923252863	1.6220704702988480	15.6357763674505978	2.6300278152590697	11.7072229579655698	1.5138172948257933	15.5914108070933235	2.7046022250293964	4.6948590797366485	1.6340986009069653	15.6267410621735081	1.4464597634203369	15.5032087420916636	2.7503091213402420	1.3999999999999646	2.8224779049889452	1.3999999999999422	1.4969779119744293	15.5701332496412643	1.6292873486637185	15.6305025408242848	1.5547129388933918	15.6311787791701633	2.6348390675023166	11.8405811329111810	2.6588953287185513	11.1245786485965237	1.4801385291230651	15.5464496401159895	2.7887991392862168	1.4000000000000750	2.8176666527456979	1.3999999999999566	1.5090060425825464	15.5873806599934071	2.7551203735834884	1.4000000000000150	2.8128554005024515	1.3999999999999921	2.6973853466645261	7.8431080741538821	1.4584878940284542	15.5158323431550542	1.5306566776771573	15.6102371043708015	2.2090432439749677	16.8392575049383630	2.6011603017995881	10.2259342329035743	2.0214044064883394	16.6156268362306037	2.3461639329075035	11.2234714566482090	2.0262156587315858	16.6284554643717186	2.3389470545426332	11.1904738198768552	2.0334325370964561	16.6596809468605436	2.0382437893397030	16.6749868050607510	2.3341358022993868	11.1511525962126132	2.3509751851507503	11.2257838434276369	2.0430550415829503	16.6938500482612007	2.0502719199478205	16.7246309328933371	2.0550831721910674	16.7408670579308101	2.3221076716912692	11.1063876271883917	2.0598944244343143	16.7606581615146375	2.3172964194480228	11.1342600502667448	2.0671113027991845	16.7886291723157370	2.0719225550424314	16.8058136732506362	2.3293245500561395	11.1178292346343053	2.0141875281234687	16.5841838928907528	2.3557864373939972	11.2142682373726821	2.0093762758802218	16.5629696378247431	1.9516412489612593	16.3570863603867522	2.3966820814615959	11.1464840898702420	1.9588581273261298	16.3842886127833260	2.3918708292183490	11.1184466978977827	1.9636693795693767	16.3979689340518888	2.3846539508534788	11.0844473379298130	1.9708862579342472	16.4294144924073251	1.9756975101774941	16.4428689089739670	2.3798426986102319	11.0742239773592530	1.9805087624207409	16.4588466490420373	2.3750314463669850	11.0879852438466298	1.9877256407856110	16.4858021625269977	1.9925368930288578	16.5029644563378923	2.3678145680021143	11.1283711206104883	1.9973481452721047	16.5194011938533905	2.3630033157588679	11.1735508751411921	2.0045650236369750	16.5498949420636841	2.3100795410831521	11.2437921684448678	2.0767338072856782	16.8270921476828441	2.3052682888399048	11.3662163086847254	2.0839506856505490	16.8583247092024173	2.1513082170560049	17.0912309784234289	2.1585250954208752	17.1136800296140095	2.2475332619209425	15.3378515255947239	2.1633363476641221	17.1176011801892010	2.2427220096776956	15.6268311898711740	2.1681475999073689	17.1104227907221969	2.2379107574344488	15.9296612243754865	2.1753644782722392	17.1146912492812362	2.1801757305154861	17.0890282247673255	2.2306938790695785	16.2335025595901854	2.1849869827587329	17.0783964846081169	2.2258826268263316	16.4034830377366987	2.1922038611236032	17.0507968328303008	2.2210713745830848	16.5643786131664754	2.1970151133668505	16.9837164202762310	2.2042319917317204	16.9142063395843607	2.2138544962182141	16.7284884946966166	2.2547501402858128	14.8784615312904158	2.4014933337048427	11.1750651267985486	2.1464969648127581	17.0864343506998004	2.1416857125695112	17.0745986587346117	2.3004570365966583	11.5515256557516093	2.0887619378937954	16.8696595224194255	2.2932401582317876	11.8953822364967525	2.0959788162586657	16.9051657743641996	2.1007900685019125	16.9193854428891655	2.2884289059885408	12.1763411511948902	1.4175922499608558	15.4513948044708993	2.1056013207451594	16.9379546494699689	2.2836176537452939	12.5270802982569052	2.1128181991100297	16.9768262792985531	2.1176294513532765	16.9867493201584949	2.2764007753804236	13.0699691936050080	2.1224407035965234	17.0090438851523338	2.2715895231371768	13.5011921678546720	2.1296575819613941	17.0400324314158702	2.2667782708939299	13.8816121890943869	2.1344688342046410	17.0436325050467801	2.2595613925290596	14.4568108672803355	1.6725886188529402	15.5777043084177116	1.9468299967180125	16.3398687952220989	2.4087102120697130	11.1978974108039271	1.7471630286232669	15.8795921753891669	2.5434252748806259	7.7329762715847208	1.7543799069881374	15.9089718505673616	1.7591911592313842	15.9245504513605347	2.5386140226373790	7.9996784837678812	1.7640024114746311	15.9405122169766962	2.5338027703941326	8.2619156638329549	2.5506421532454961	7.3278311369304605	1.7712192898395014	15.9609146751385644	2.5265858920292619	8.6521994886364961	1.7808417943259951	15.9827526974005831	2.5217746397860146	8.9063095980720703	1.7880586726908654	15.9947574273836004	2.5169633875427682	9.1600439047776554	1.7928699249341122	16.0010487624071445	2.5097465091778974	9.5090179553537784	1.7760305420827482	15.9724500157746832	1.7423517763800203	15.8497465241799329	1.7375405241367734	15.8145466924748295	2.5554534054887430	7.0719399839054109	1.6798054972178107	15.5717914760599481	2.5963490495563417	9.8796237186999285	1.6846167494610575	15.5679711256095459	2.5891321711914714	9.4880452719541406	1.6918336278259281	15.5685204873895273	1.6966448800691749	15.5710857710649027	2.5843209189482241	9.2621110792038035	1.7014561323124218	15.5774824430120233	2.5795096667049777	8.9680132967566237	1.7086730106772918	15.5947452054044966	1.7134842629205389	15.6136536884818664	2.5722927883401070	7.7867115781892107	1.7182955151637860	15.6406213706257038	2.5674815360968601	7.0758651725088573	1.7255123935286560	15.6989639661956453	2.5626702838536137	6.9399818161242006	1.7303236457719029	15.7498746865185559	1.8000868032989827	16.0134102640154126	1.8048980555422296	16.0184099016243415	2.5049352569346506	9.7357420193992592	1.8097093077854767	16.0240901296622269	1.8842837175558029	16.1588610011234337	2.4472002300156879	10.9680305418025643	1.8890949697990500	16.1731119006044715	2.4423889777724415	10.9957091345083260	1.8963118481639205	16.1940502921650271	2.4375777255291942	11.0298492749399699	1.9011231004071671	16.2028158245432259	2.4303608471643239	11.0852317776796436	1.9083399787720376	16.2247292939444101	1.9131512310152845	16.2353387434803267	2.4255495949210770	11.1297251480850736	1.9179624832585314	16.2500447039634537	2.4183327165562067	11.1754342276381333	1.9251793616234016	16.2750345849238052	1.9299906138666485	16.2905800834650520	2.4135214643129594	11.1917286455153953	1.9348018661098956	16.3047981343440291	1.8794724653125561	16.1486333510150182	1.9420187444747656	16.3289867908915198	2.4544171083805582	10.9293748035208225	2.4592283606238050	10.8992584817541349	2.5001240046914037	9.9427214205975272	1.8169261861503467	16.0376596343645659	1.8217374383935938	16.0437178867601737	2.4929071263265334	10.2141556521016099	1.8265486906368407	16.0501916640665279	2.4880958740832870	10.3798749522546139	1.8337655690017109	16.0598356378158336	1.8385768212449576	16.0659118180091127	2.4808789957184163	10.5761683356904115	1.8433880734882047	16.0763434675410117	2.4760677434751690	10.6821084379043914	1.8506049518530749	16.0906862702807949	2.4712564912319226	10.7673702074875219	1.8554162040963218	16.0973366839380034	2.4640396128670519	10.8572467132413735	1.8626330824611923	16.1129112519141025	1.8674443347044392	16.1205811943556974	1.8722555869476860	16.1302709551466776	0.0000000000000000	8.0000000000000000	1.4512710156635837	15.5060385315824245	1.4127809977176089	15.4395183649588450	0.5635949767845343	16.5638298206316321	0.5684062290277813	16.5467073912063540	0.5756231073926517	16.5291786360100552	0.5804343596358985	16.5195229236732608	0.5876512380007688	16.4938789261620116	0.5924624902440156	16.4682047281618473	0.5972737424872625	16.4384199216960454	0.6044906208521328	16.3953646178420875	0.6093018730953799	16.3728893941750755	0.6141131253386266	16.3569635387738224	0.6213300037034970	16.3403490058526408	0.6261412559467439	16.3230321549259827	0.6333581343116141	16.2891078328426637	0.6381693865548610	16.2667965806073376	0.6429806387981079	16.2492977833304124	0.6501975171629782	16.2425808209134459	0.6550087694062251	16.2347616609637662	0.6598200216494720	16.2258635434345599	0.6670369000143422	16.1899858274358408	0.6718481522575892	16.1628306798836334	0.6766594045008361	16.1390603766398719	0.6838762828657065	16.1175673446575409	0.6886875351089533	16.1100346198279851	0.6959044134738236	16.0859899617609727	0.7007156657170704	16.0650024362678714	0.5587837245412874	16.5842669278907628	0.5515668461764172	16.6192533886398266	0.5467555939331703	16.6428375895584679	0.5419443416899233	16.6667117736098191	0.3927955221492700	17.5449902746923527	0.4000124005141404	17.4811870063795283	0.4048236527573873	17.4410032796879797	0.4096349050006342	17.4022474159391791	0.4168517833655044	17.3509905020843362	0.4216630356087514	17.3213505049018721	0.4264742878519983	17.2944398335136107	0.4336911662168685	17.2595810791168631	0.4385024184601155	17.2352878528807167	0.4433136707033624	17.2078337963442962	0.4505305490682326	17.1614822505957711	0.4553418013114795	17.1293350205112134	0.7055269179603173	16.0423467502719959	0.4625586796763498	17.0785371533673960	0.4721811841628435	17.0136052721028044	0.4793980625277140	16.9708593059728159	0.4842093147709609	16.9455130747796510	0.4890205670142077	16.9221542847974185	0.4962374453790780	16.8939529625459386	0.5010486976223248	16.8800033581461406	0.5058599498655717	16.8613018153043335	0.5130768282304421	16.8150314078715404	0.5178880804736889	16.7865713148376479	0.5251049588385593	16.7510883008051863	0.5299162110818062	16.7283210932401438	0.5347274633250531	16.7048129838147830	0.4673699319195966	17.0454436243238909	0.3879842699060232	17.5801187840521180	0.7127437963251876	16.0216087223869259	0.7223663008116814	16.0125603535384826	0.9003826338118160	15.5801879514164572	0.9051938860550629	15.5767024671651679	0.9100051382983098	15.5736125252028810	0.9172220166631800	15.5638958011731194	0.9220332689064269	15.5493063313757105	0.9292501472712973	15.5297464483409744	0.9340613995145441	15.5231434667442016	0.9388726517577911	15.5221266906639190	0.9460895301226614	15.5143294824540661	0.9509007823659082	15.5028260786485550	0.9557120346091551	15.4878972128205543	0.9629289129740254	15.4764712709164449	0.9677401652172722	15.4756914794045120	0.9725514174605193	15.4719209660509200	0.9797682958253895	15.4598073073423219	0.9845795480686365	15.4463129688074190	0.9917964264335067	15.4332529604113908	0.9966076786767536	15.4301859126183700	1.0014189309200006	15.4307524837300978	1.0086358092848711	15.4268412129440549	1.0134470615281179	15.4179613080014253	1.0182583137713646	15.4070171728742231	1.0254751921362351	15.4002321544270853	1.0302864443794819	15.3988335940547536	1.0375033227443522	15.3926892606456942	0.8931657554469457	15.5962801581266586	0.8883545032036988	15.6138156106352834	0.8835432509604519	15.6258620149981500	0.8763263725955815	15.6333359396545433	0.7295831791765518	15.9982799339523858	0.7343944314197987	15.9797852247265446	0.7392056836630455	15.9590458124191610	0.7464225620279158	15.9389649616428244	0.7512338142711626	15.9320439762171073	0.7584506926360330	15.9137162587306911	0.7632619448792799	15.8951408093600843	0.7680731971225268	15.8739821380444184	0.7752900754873971	15.8498132708892907	0.7801013277306440	15.8408182798363608	0.7849125799738909	15.8347987817402487	0.7921294583387612	15.8205090965906656	0.7175550485684346	16.0156229037019457	0.7969407105820081	15.8043979615116026	0.8089688411901252	15.7720020541557258	0.8137800934333721	15.7699401012697713	0.8209969717982424	15.7625886463990970	0.8258082240414895	15.7482774974864750	0.8306194762847363	15.7305849297007097	0.8378363546496066	15.7088090549378663	0.8426476068928535	15.7026824167393269	0.8474588591361003	15.6993025487723212	0.8546757375009706	15.6841756928070630	0.8594869897442174	15.6684163069390046	0.8667038681090878	15.6470758303218016	0.8715151203523347	15.6385110666586247	0.8017519628252550	15.7853640033145037	0.3807673915411528	17.6311449054892542	0.3759561392979060	17.6643984632348854	0.3711448870546591	17.6969738375189429	0.0645833333333333	7.9999999999999520	0.0666666666666667	7.9999999999999547	0.0687500000000000	7.9999999999999591	0.0708333333333333	7.9999999999999440	0.0729166666666667	7.9999999999998996	0.0750000000000000	7.9999999999999236	0.0770833333333333	7.9999999999999662	0.0791666666666667	8.0000000000000249	0.0812500000000000	8.0000000000000053	0.0833333333333333	7.9999999999999885	0.0854166666666667	7.9999999999999796	0.0875000000000000	7.9999999999999476	0.0895833333333333	8.0000000000000160	0.0916666666666667	8.0000000000003446	0.0937500000000000	8.0000000000018172	0.0958333333333333	8.0000000000086917	0.0979166666666667	8.0000000000409841	0.1000000000000000	8.0000000001918483	0.1020833333333333	8.0000000009028103	0.1041666666666667	8.0000000042224677	0.1062500000000000	8.0000000198532177	0.1083333333333333	8.0000000927894543	0.1104166666666667	8.0000004360901968	0.1125000000000000	8.0000020379605683	0.1145833333333333	8.0000095809827361	0.0625000000000000	7.9999999999999778	0.0604166666666667	8.0000000000000018	0.0583333333333333	8.0000000000000178	0.0562500000000000	8.0000000000000249	0.0020833333333333	8.0000000000000053	0.0041666666666667	7.9999999999999973	0.0062500000000000	8.0000000000000018	0.0083333333333333	7.9999999999999876	0.0104166666666667	7.9999999999999964	0.0125000000000000	7.9999999999999920	0.0145833333333333	7.9999999999999813	0.0166666666666667	7.9999999999999618	0.0187500000000000	7.9999999999999352	0.0208333333333333	7.9999999999999654	0.0229166666666667	7.9999999999999707	0.0250000000000000	7.9999999999999307	0.1166666666666667	8.0000448073779769	0.0270833333333333	7.9999999999999378	0.0312500000000000	7.9999999999999742	0.0333333333333333	7.9999999999999787	0.0354166666666667	7.9999999999999609	0.0375000000000000	7.9999999999999440	0.0395833333333333	7.9999999999999609	0.0416666666666667	7.9999999999999698	0.0437500000000000	7.9999999999999769	0.0458333333333333	7.9999999999999627	0.0479166666666667	7.9999999999999769	0.0500000000000000	7.9999999999999698	0.0520833333333333	7.9999999999999725	0.0541666666666667	8.0000000000000160	0.0291666666666667	7.9999999999999591	0.1187500000000000	8.0002108817975088	0.1208333333333333	8.0009867378939639	0.1229166666666667	8.0046279735199821	0.2219960675140058	19.5561867259113242	0.2292129458788761	19.3980910941461282	0.2340241981221230	19.2965727881492732	0.2388354503653699	19.2008234072691195	0.2460523287302402	19.0635733980001483	0.2508635809734871	18.9905534673972127	0.2556748332167340	18.9203667223420027	0.2628917115816043	18.8269823738740563	0.2677029638248511	18.7814461075638235	0.2725142160680980	18.7241870244192654	0.2797310944329684	18.6074674232977593	0.2845423466762153	18.5358157399385277	0.2171848152707589	19.6419440546213835	0.2917592250410856	18.4403638734241078	0.3013817295275794	18.3473677883187563	0.3085986078924496	18.2670622290911098	0.3134098601356965	18.2076494953660557	0.3182211123789434	18.1612711626909871	0.3254379907438137	18.0925964455014352	0.3302492429870607	18.0505797383162481	0.3350604952303075	18.0090953299042695	0.3422773735951778	17.9451691728580229	0.3470886258384247	17.8995234861201951	0.3543055042032950	17.8309503221059344	0.3591167564465419	17.7893292875567255	0.3639280086897888	17.7483420279013053	0.2965704772843325	18.3917153736014214	1.0423145749875991	15.3831212626186318	0.2099679369058886	19.8008506417686938	0.2003454324193948	20.0537058120968901	0.1250000000000000	8.0214456902797693	0.1270833333333333	8.0967594798037954	0.1291666666666667	8.4108999336458936	0.1312500000000000	9.5183506389591965	0.1333333333333333	12.7032163546062620	0.1354166666666667	17.7413692022054903	0.1375000000000000	19.1305444983570787	0.1395833333333333	19.6501827775764824	0.1416666666666667	19.8852337261350698	0.1437500000000000	20.0304092585962721	0.1458333333333333	20.1610069532800118	0.1479166666666667	20.2999199702604116	0.2051566846626417	19.9136249331732031	0.1500000000000000	20.4505023213874857	0.1541666666666667	20.7492605147390456	0.1562500000000000	20.9115680525740508	0.1583333333333333	21.0704387035313161	0.1604166666666667	21.2104422555821586	0.1625000000000000	21.3063323119960550	0.1714779189599135	21.3394912970917758	0.1762891712031604	21.0268537950481722	0.1835060495680307	20.6422710825625799	0.1883173018112776	20.4513909345963647	0.1931285540545245	20.2978698652462377	0.1520833333333333	20.5977273170879727	1.0471258272308459	15.3724932655016850	2.8585622968132967	1.3999999999999324	1.1842465161633822	15.2861233416354292	1.1794352639201353	15.2834040547080328	1.1553790027039008	15.2977013108989759	1.1168889847579258	15.3156535709622261	1.3502347185553993	15.3228049302069209	1.2251421602309804	15.2889905345853663	1.2516040475688384	15.2960442278775108	1.3550459707986462	15.3218268729115614	1.0808045929335743	15.3335991545911998	1.3598572230418930	15.3229367068148843	1.1048608541498084	15.3211306486482464	1.1505677504606540	15.2990912063537152	1.1217002370011726	15.3168326019501571	1.0759933406903273	15.3409915057722284	1.2804715610283199	15.2971832151181069	1.3670741014067636	15.3283105003585991	1.3718853536500104	15.3361361832871914	1.1890577684066290	15.2853747340085224	1.3430178401905288	15.3216463052771577	1.2179252818661104	15.2897793745358310	1.2876884393931900	15.2961812718159180	1.2299534124742273	15.2871138376840872	1.3093390744878011	15.3041128170675282	1.1674071333120180	15.2854592005080399	1.2419815430823447	15.2924141231207038	1.3141503267310479	15.3081792637764984	1.1000496019065615	15.3267000490103680	1.1625958810687709	15.2920678782567734	1.2973109438796837	15.2951152643729475	1.3213672050959182	15.3081229982470006	1.2347646647174741	15.2888442088952985	1.1722183855552650	15.2830057792681071	1.3261784573391651	15.3087858131916850	1.1096721063930555	15.3174589052583663	1.2924996916364369	15.2946884878528273	1.0928327235416915	15.3286144939306972	1.3333953357040351	15.3126526536118313	1.2467927953255917	15.2968588282166706	1.3382065879472822	15.3169075053509118	1.0880214712984444	15.3276087992224870	1.3766966058932573	15.3429903595519672	1.3045278222445540	15.2994938591323404	1.0711820884470804	15.3495580862491980	1.2708490565418258	15.2902023990102851	1.1433508720957837	15.3002998402497834	1.0639652100822099	15.3583050470339728	1.1962746467714993	15.2813350156561594	1.0543427055957164	15.3628166068613261	1.3887247365013746	15.3659381005735831	1.4007528671094915	15.4048401651304250	1.2131140296228635	15.2871414194462183	1.1337283676092897	15.3113427839936129	1.0591539578389633	15.3598274543662594	1.3959416148662447	15.3866473923397411	1.3839134842581273	15.3565113194946665	1.2010858990147462	15.2810139351459764	1.2636321781769557	15.2886768462490217	1.2756603087850729	15.2932197182123328	1.2058971512579930	15.2817455187263374	1.2588209259337089	15.2912008261223100	1.1265114892444195	15.3175018387453932	1.4055641193527384	15.4208433171585835	1.1385396198525368	15.3050225724332485	2.4999999998500004	9.9426395599099315	0.2749999998500000	18.6859794027761978	2.4749999998500005	10.7044277933981800	2.4958333331833336	10.1103785616826816	0.3374999998500000	17.9882868841376222	0.3416666665166667	17.9500588904675240	2.5666666665166669	7.0348720759934986	2.4916666665166671	10.2597429906465596	0.3583333331833334	17.7966510637807467	1.5874999998500003	15.6470330413292551	0.2708333331833334	18.7431104103973460	2.5583333331833336	6.9928326692273206	2.4791666665166670	10.6172807066263424	0.3458333331833334	17.9112076122611299	0.3541666665166667	17.8326544175250525	2.4874999998500007	10.3935892217640742	2.5624999998500009	6.9516824599679818	1.2458333331833336	15.2948188798910429	0.3499999998500001	17.8714063677518453	2.4833333331833338	10.5156978743094740	1.2666666665166668	15.2900241655955806	0.3333333331833334	18.0235820393573114	1.5708333331833335	15.6459982760170053	0.2791666665166667	18.6176945534783158	1.5749999998500004	15.6473956964468250	2.5333333331833336	8.2887363166125212	2.5374999998500001	8.0609293784188196	1.2583333331833335	15.2917273853727522	0.2958333331833333	18.3981338476549645	2.5291666665166668	8.5132650740829945	0.3041666665166667	18.3228628467604082	0.3083333331833333	18.2702637172073139	2.5416666665166670	7.8299524784112418	0.2916666665166667	18.4397525327871108	2.5249999998500003	8.7371707201264748	1.2541666665166669	15.2954327258173350	0.3124999998500000	18.2184059833312375	0.2874999998500000	18.4932502656817412	2.5208333331833335	8.9559855245948015	1.5791666665166670	15.6500608510675026	0.3166666665166666	18.1765236880540222	2.5041666665166673	9.7670254428148517	2.5541666665166676	7.1456853063869339	0.2999999998500000	18.3590729361588849	0.2833333331833334	18.5514258151255724	0.3291666665166667	18.0572870748901835	1.5833333331833337	15.6494523576572728	1.2499999998500002	15.2960629573368152	2.5083333331833337	9.5764311180163961	0.3208333331833334	18.1382342962029099	2.5124999998500002	9.3796011669164407	2.5499999998500003	7.3682947002513366	1.2624999998500002	15.2885120909642946	2.5166666665166670	9.1706037808997234	2.5458333331833334	7.5971942224864462	0.3249999998500001	18.0942756963874594	1.7791666665166670	15.9795361794777104	2.4499999998500006	10.9524367657036574	0.3624999998500000	17.7599706110259739	2.3791666665166664	11.0778456716815956	0.4541666665166667	17.1366854614922630	1.6166666665166671	15.6412102399334110	2.3833333331833342	11.0792018415957809	0.4499999998500001	17.1639487852220647	0.4458333331833334	17.1906449558880006	2.3874999998499997	11.0944441216865819	1.2166666665166670	15.2883053621256142	2.3916666665166675	11.1201689561545685	1.6124999998500007	15.6459635965880697	2.3958333331833335	11.1440277757571735	0.4374999998500000	17.2403427399325047	1.2208333331833336	15.2901048375517643	2.3999999998500008	11.1666013311876586	0.4333333331833333	17.2594563330951125	0.4291666665166667	17.2813633302177045	0.4416666665166668	17.2175080694643476	0.4583333331833335	17.1080598551086815	2.3749999998500009	11.0904504414538643	0.4624999998500001	17.0785132449366337	2.3458333331833336	11.2202176891584635	0.4874999998500001	16.9286853060737563	1.6249999998500007	15.6334801334493072	2.3499999998500001	11.2266688495869733	0.4833333331833334	16.9497443544151629	1.2083333331833339	15.2842229172573436	2.3541666665166665	11.2210316602067639	0.4791666665166668	16.9716495110247436	0.4749999998500002	16.9966948391809325	2.3583333331833329	11.2044077652469216	1.2124999998500003	15.2869579303485317	2.3624999998499998	11.1728762391251806	0.4708333331833334	17.0222040046315612	1.6208333331833340	15.6366995468354713	2.3666666665166676	11.1387169378189448	0.4666666665166668	17.0501883103546135	2.3708333331833331	11.1116962986464198	2.4041666665166663	11.1855718767342509	1.5916666665166670	15.6466683233263879	1.2249999998500003	15.2885328806792469	0.4249999998500000	17.3018362987900076	2.4458333331833337	10.9762487404402549	0.3874999998500000	17.5837340627852008	0.3833333331833333	17.6129911886801160	0.2666666665166667	18.7881183967979020	2.4541666665166670	10.9325343973240461	0.3791666665166667	17.6425817429717213	1.5958333331833336	15.6497851946042275	1.5999999998500003	15.6494255433432663	2.4583333331833339	10.9070291328367652	1.2374999998500003	15.2899370607436627	2.4624999998500003	10.8735809030413346	0.3708333331833334	17.6982358543668141	0.3666666665166667	17.7296084157242007	2.4666666665166668	10.8284972797813808	1.2416666665166669	15.2920263805472523	2.4708333331833336	10.7741141557178537	0.3749999998500001	17.6702456666996000	0.3916666665166667	17.5529037713446350	2.4416666665166669	11.0025480557495818	1.2333333331833336	15.2878579743664904	1.6083333331833340	15.6459563290136874	2.4124999998499996	11.1941826419426125	0.4208333331833334	17.3259325300968534	2.4166666665166674	11.1838577934854690	0.4166666665166667	17.3519293419583924	0.4124999998500001	17.3812721049630099	2.4208333331833329	11.1642196820520816	1.2291666665166670	15.2875184990822053	2.4249999998500003	11.1306777832312100	0.4083333331833333	17.4125607434353640	1.6041666665166674	15.6471320572902481	2.4291666665166671	11.0954646911031816	0.4041666665166667	17.4461471532524044	2.4333333331833340	11.0636134538265640	0.3999999998500000	17.4813333587092075	2.4374999998500004	11.0321856388601489	0.3958333331833334	17.5180363440532751	2.4083333331833336	11.1935326188692326	1.5666666665166671	15.6433079473547583	1.5583333331833338	15.6334686044100959	0.2624999998500001	18.8281782822353705	2.7541666665166669	1.4000000000000008	1.4833333331833336	15.5500807119152373	2.7583333331833342	1.4000000000000001	1.3541666665166672	15.3217150906297910	1.4791666665166670	15.5454852166151962	2.7624999998500002	1.4000000000000041	2.7666666665166675	1.3999999999999357	1.3499999998500005	15.3226774994829533	1.3583333331833338	15.3219931873221107	2.7708333331833344	1.3999999999999970	1.4708333331833336	15.5392549322347406	2.7749999998500008	1.4000000000000039	1.3624999998500005	15.3256898801508985	2.7791666665166672	1.3999999999999737	1.3666666665166671	15.3278632774534920	1.4666666665166672	15.5291714943030019	1.4749999998500003	15.5427991643179180	1.3458333331833339	15.3240090316343487	2.7499999998500009	1.3999999999999744	1.4874999998500003	15.5576554363691297	1.5083333331833335	15.5865240585424711	2.7166666665166672	1.4000000240022339	2.7208333331833336	1.4000000000539816	1.3291666665166673	15.3121609241236580	1.5041666665166669	15.5830761431843285	2.7249999998500001	1.3999999999999808	1.3333333331833339	15.3127975698862393	1.4999999998500002	15.5778878224086199	2.7291666665166670	1.3999999999999952	2.7333333331833334	1.4000000000000059	1.3374999998500006	15.3159175402288135	1.4958333331833336	15.5674406543180943	2.7374999998500003	1.4000000000000474	1.3416666665166672	15.3196192506368618	2.7416666665166676	1.4000000000000348	1.4916666665166669	15.5616474295882519	2.7458333331833336	1.3999999999999819	2.7833333331833341	1.3999999999999879	1.3249999998500002	15.3077845513949491	1.3708333331833338	15.3328055124728575	1.4624999998500003	15.5215328927063787	2.8291666665166675	1.3999999999999828	1.3958333331833337	15.3857394049582314	2.8333333331833339	1.4000000000000030	1.4333333331833338	15.4849378948216536	1.3999999998500003	15.4010967645462991	2.8374999998500003	1.4000000000000157	2.8416666665166672	1.4000000000000201	1.4374999998500004	15.4933227039404624	1.4291666665166673	15.4764349789486388	2.8458333331833341	1.3999999999999957	1.4249999998500005	15.4703577041144626	2.8499999998500005	1.3999999999999415	1.4083333331833334	15.4288278490484423	1.4208333331833338	15.4590945011926024	2.8541666665166670	1.4000000000000119	1.4124999998500003	15.4381388322540456	1.4041666665166670	15.4162738791031995	2.8249999998500006	1.3999999999999699	1.3916666665166670	15.3745292426791469	2.8208333331833337	1.3999999999999353	2.7916666665166674	1.4000000000000399	1.3749999998500004	15.3405505036285668	2.7958333331833338	1.3999999999999475	1.4583333331833337	15.5153865904650008	2.7999999998500007	1.3999999999999886	1.4541666665166670	15.5115588723427074	1.3791666665166671	15.3481087994806078	2.8041666665166676	1.4000000000000192	2.8583333331833338	1.3999999999999400	1.4499999998500004	15.5043616432439588	2.8083333331833340	1.3999999999999748	1.3833333331833337	15.3553664003981325	2.8124999998500009	1.4000000000000108	1.4458333331833337	15.5025602564031715	2.8166666665166673	1.3999999999999750	1.3874999998500002	15.3629682065756334	1.4416666665166671	15.5015815946413582	2.7874999998500010	1.3999999999999708	2.7124999998500003	1.4002213841037587	1.5124999998500002	15.5895790966547239	2.7083333331833335	1.6826645491615253	0.2249999998500000	19.4901850641047183	1.2791666665166668	15.2957866831007792	2.6124999998500007	10.9330756278569243	0.2208333331833333	19.5693633058110592	1.5541666665166671	15.6306354369106053	2.6166666665166676	11.1688705497735796	0.2166666665166667	19.6492137611938134	2.6083333331833338	10.6982493579754951	0.2124999998500000	19.7439287769697316	2.6249999998500009	11.5635322865497816	0.2083333331833333	19.8394970737060987	1.5499999998500005	15.6292734500144146	2.6291666665166673	11.6904506172000051	0.2041666665166667	19.9435058402704080	1.2833333331833334	15.2973957378944885	2.6333333331833342	11.8014674069464718	2.6208333331833340	11.3785644532039445	0.2291666665166667	19.3994848172463747	2.6041666665166674	10.4174108174781708	0.2333333331833333	19.3114107573969314	0.2583333331833333	18.8856512708170072	2.5749999998500002	8.3985494211740477	1.2708333331833335	15.2901263478067087	2.5791666665166675	8.9107627794443722	0.2541666665166667	18.9422903416568040	1.5624999998500004	15.6389327743632620	2.5833333331833330	9.2138368823934087	0.2499999998500000	19.0014286453894279	2.5874999998500008	9.4079562311195968	0.2458333331833333	19.0665802442990575	0.2416666665166667	19.1439359422469053	2.5916666665166672	9.6067215092788096	1.2749999998500001	15.2926300690318850	2.5958333331833341	9.8613898086569716	0.2374999998500000	19.2235889403639355	2.3416666665166668	11.2042575301484533	2.5999999998500005	10.1400570132734416	0.1999999998500000	20.0631771958548164	0.1958333331833333	20.2146934517550498	2.6374999998500006	11.8624724678087201	1.2874999998500005	15.2953730991310231	1.2999999998500005	15.2977479762988846	2.6791666665166671	8.2287969791167779	1.3041666665166671	15.2996405050252449	1.5291666665166672	15.6073634534702457	2.6833333331833336	8.1074787357993792	2.6874999998500004	8.0406828948827123	1.3083333331833338	15.3025873543285051	1.5249999998500006	15.6023817849885749	2.6916666665166669	7.9652073881841838	1.3124999998500004	15.3065671341083913	2.6958333331833337	7.8705243606769644	1.5208333331833339	15.5981907536878719	2.6999999998500006	7.6988561975669887	1.5166666665166673	15.5958412336289420	2.7041666665166670	5.8109114319208679	1.3166666665166671	15.3095608069187588	1.3208333331833337	15.3080713421476400	1.5333333331833339	15.6159713062464949	2.5708333331833342	7.4715157832561729	2.6749999998500003	8.4516895908522915	2.6708333331833338	8.8824028321557886	2.6416666665166670	11.9178117146509219	0.1916666665166666	20.3294089711682062	1.5458333331833338	15.6247480430537067	2.6458333331833339	11.9272006602108345	0.1874999998500000	20.4874043840148623	2.6499999998500003	11.8444738463149939	0.1833333331833333	20.6480459091584407	0.1791666665166667	20.8859915049759017	2.6541666665166672	11.6102084946515305	1.2916666665166672	15.2947340193281232	2.6583333331833341	11.2294606854396655	0.1749999998500000	21.0582982968536250	1.5416666665166672	15.6218110203697371	2.6624999998500005	10.5591537913903135	0.1708333331833334	21.5022827009933231	2.6666666665166674	9.5926619609352564	1.2958333331833338	15.2943899485928245	1.5374999998500005	15.6195321523110362	0.4916666665166669	16.9113050381864412	1.6333333331833340	15.6273126751483389	2.3374999998499999	11.1802461533943767	1.1041666665166670	15.3217309873578316	1.9583333331833337	16.3815938987854217	0.8749999998500001	15.6337784492240495	1.7291666665166672	15.7367510338306857	1.9624999998500003	16.3928736207125674	0.8708333331833334	15.6393336818767796	1.9666666665166670	16.4143771854079503	0.8666666665166668	15.6465246671528693	1.9708333331833341	16.4268646119510677	0.8624999998500001	15.6582562630924667	1.1083333331833334	15.3179889844316683	1.9749999998500007	16.4406941813848348	0.8583333331833335	15.6721379981839863	1.7249999998500005	15.6936722946842409	1.9791666665166672	16.4535658423723916	0.8541666665166668	15.6846795866567881	0.8499999998500002	15.6952453378873464	1.9541666665166670	16.3700366460475628	1.9833333331833340	16.4704273825812386	0.8791666665166668	15.6310988026804143	1.9499999998500004	16.3501357868122277	1.9208333331833338	16.2605243813998221	1.9249999998500005	16.2730844942224131	0.9083333331833334	15.5737976274157592	1.0958333331833334	15.3286687735706035	1.9291666665166671	16.2874672214118554	0.9041666665166669	15.5765234839596314	1.7374999998500005	15.8141632679530382	1.9333333331833338	16.2993040042056130	0.8999999998500000	15.5803140911806022	0.8958333331833332	15.5886042884941798	1.9374999998500004	16.3167573781652990	1.0999999998500003	15.3261552424425247	1.9416666665166671	16.3270908795201670	0.8916666665166667	15.6013115799507869	1.7333333331833338	15.7783132233885190	1.9458333331833337	16.3371292761376985	0.8874999998500001	15.6159994782186740	0.8833333331833334	15.6251080902659751	1.9874999998500007	16.4832791030919665	0.8458333331833335	15.7006137014641780	1.7208333331833339	15.6581196351375347	0.8083333331833333	15.7725750071486424	0.8041666665166667	15.7800126550280435	2.0291666665166668	16.6433620200417849	2.0333333331833336	16.6578234491706745	0.7999999998500000	15.7925598615740483	1.1249999998500002	15.3169667768942102	2.0374999998500001	16.6719794008167312	0.7958333331833334	15.8078823031585820	1.7083333331833339	15.5931159992721238	2.0416666665166670	16.6873019470653929	0.7916666665166667	15.8207938615248054	0.7874999998500001	15.8309121407085609	2.0458333331833334	16.7075466888127089	2.0499999998500003	16.7216393350978798	0.7833333331833334	15.8361755092794692	1.7041666665166673	15.5830060372369097	2.0541666665166667	16.7379348862745658	2.0249999998500003	16.6233729793632143	1.7124999998500006	15.6086698109357673	0.8124999998500002	15.7687043381957679	2.0208333331833339	16.6120054466991220	1.9916666665166673	16.4992504530222277	0.8416666665166669	15.7031218264264858	1.1124999998500000	15.3170747919045152	1.9958333331833338	16.5127807245625000	0.8374999998500000	15.7092619852859947	0.8333333331833335	15.7212128231156480	1.9999999998500007	16.5339309985426013	1.1166666665166667	15.3158932604138069	0.9124999998500002	15.5718532309984212	2.0041666665166673	16.5470010606913753	1.7166666665166672	15.6302425316883706	2.0083333331833337	16.5597227101924815	0.8249999998500002	15.7509929554032038	2.0124999998500002	16.5755728845384738	0.8208333331833334	15.7627039142516843	0.8166666665166669	15.7685329924403952	2.0166666665166670	16.5997254444434965	1.1208333331833336	15.3162497151939103	0.8291666665166668	15.7354962499611677	0.9166666665166667	15.5647577661546599	1.9166666665166672	16.2453362160977051	1.7416666665166671	15.8448951986751148	1.0166666665166668	15.4107103667868461	1.7666666665166670	15.9485697538600295	1.8208333331833337	16.0421047446285421	1.0124999998500002	15.4189724356166753	1.0666666665166669	15.3558373855860868	1.8249999998500004	16.0480994681126212	1.0083333331833335	15.4273721457728801	1.0041666665166669	15.4304300476609608	1.8291666665166670	16.0550446305228327	1.0708333331833335	15.3492564326969188	1.8333333331833339	16.0589145862019471	0.9999999998500002	15.4294681429260496	1.7624999998500004	15.9353923877085109	1.8374999998500006	16.0640408574327722	0.9958333331833333	15.4302280908996927	1.8416666665166672	16.0721279270442317	0.9916666665166667	15.4326776345523804	1.8166666665166671	16.0370337666556928	1.8124999998500004	16.0302106555125157	1.0208333331833335	15.4044036767128940	1.0249999998500001	15.4002580763397727	1.0541666665166669	15.3624370344248149	1.0499999998500003	15.3682869460175979	1.7833333331833334	15.9877061293051739	1.0583333331833336	15.3597587639392756	1.7874999998500005	15.9932245448950532	1.0458333331833336	15.3752195317358726	1.7749999998500003	15.9698537775009637	1.7916666665166674	15.9992280540640248	0.9874999998500000	15.4400269106594372	1.0416666665166670	15.3843485914117100	1.0374999998500003	15.3923900425670830	1.7999999998500007	16.0122449870517123	1.0333333331833336	15.3967074172338041	1.0624999998500002	15.3579329100402600	1.8041666665166673	16.0174368990686560	1.0291666665166668	15.3976475684516299	1.7708333331833337	15.9593951285120141	1.8083333331833338	16.0221643241271892	1.7958333331833340	16.0074972865510148	0.7791666665166668	15.8421527048194370	1.8458333331833336	16.0829650691428832	1.8499999998500003	16.0891284953360092	1.8874999998500002	16.1678312180124095	0.9458333331833335	15.5140120545205864	0.9416666665166669	15.5201152430120661	1.8916666665166668	16.1834950932321888	1.0874999998500001	15.3277566526630640	1.8958333331833339	16.1920154011339896	0.9374999998500002	15.5208499989451791	1.7458333331833338	15.8720350400886545	1.8999999998500006	16.1994627404184151	0.9333333331833334	15.5233477945788376	1.9041666665166672	16.2144056988241445	0.9291666665166668	15.5294052597733891	1.9083333331833339	16.2231024757615714	0.9249999998500000	15.5407286636738871	1.0916666665166668	15.3268700335217556	1.9124999998500005	16.2336617656502504	0.9208333331833335	15.5523524437500242	1.0833333331833335	15.3307359908749046	0.9499999998500003	15.5046104311325035	1.8833333331833335	16.1561773454586017	1.7499999998500004	15.8928241006891025	0.9833333331833334	15.4494261622792344	1.7583333331833337	15.9222528759540332	1.8541666665166672	16.0945784694202771	0.9791666665166667	15.4609432209911564	0.9749999998500001	15.4691519128115136	1.8583333331833336	16.1054192721590503	1.8624999998500003	16.1112049254480745	0.9708333331833334	15.4731280404735774	1.0749999998500002	15.3427108030293375	1.0791666665166668	15.3362331388307229	0.9666666665166669	15.4743362739244379	1.7541666665166671	15.9086471363684243	1.8708333331833336	16.1264665027304197	0.9624999998500001	15.4761213186756557	0.9583333331833335	15.4823416388516897	1.8749999998500002	16.1393741244152977	1.8791666665166669	16.1475687177603007	0.9541666665166668	15.4928279718223845	1.8666666665166669	16.1188515722094863	0.4958333331833334	16.8941982899647556	1.1291666665166671	15.3164608335023225	0.7749999998500001	15.8498339499080689	2.2374999998500003	15.9406835974237673	0.5958333331833334	16.4471189523934953	1.6541666665166670	15.5980617565517772	2.2416666665166671	15.6940968393355966	0.5916666665166668	16.4731429360835548	2.2458333331833336	15.4389778289051876	0.5874999998500001	16.4945019205608148	0.5833333331833336	16.5103528505443578	2.2499999998500004	15.2124269677894670	1.1833333331833336	15.2849040629374979	2.2541666665166669	14.9060482575618565	0.5791666665166667	16.5204136501682051	1.6499999998500003	15.6048415719518587	2.2583333331833337	14.5655617300077509	0.5749999998500001	16.5304376127186288	0.5708333331833334	16.5419960887797615	2.2624999998500002	14.2226456549628821	1.1791666665166667	15.2832045963175762	2.2666666665166670	13.8779696613251637	2.2333333331833334	16.1550434410909496	0.6041666665166667	16.3970450780802608	2.2041666665166670	16.9014001248279477	0.6291666665166666	16.3091059231559967	1.1708333331833334	15.2832990893221918	2.2083333331833335	16.8474568987844044	0.6249999998500000	16.3270779944009341	1.6624999998500003	15.5883984130782114	2.2124999998500003	16.7576015827098352	0.6208333331833333	16.3409305484293483	0.6166666665166667	16.3509674897039936	2.2166666665166668	16.6774306389323499	2.2208333331833336	16.5598504541341711	0.6124999998500000	16.3614314240215073	1.6583333331833336	15.5943291541079958	2.2249999998500001	16.4377414063333731	0.6083333331833334	16.3766138624429942	1.1749999998500003	15.2826693956423512	2.2291666665166670	16.2848721188807808	0.5999999998500001	16.4205335464292936	0.5666666665166668	16.5530235519694813	1.1874999998500002	15.2855903958964365	2.2708333331833330	13.5468169421238560	2.3083333331833336	11.2864377078712650	0.5249999998500001	16.7521111979139938	0.5208333331833335	16.7723325517034709	2.3124999998500004	11.1970892234942827	1.1999999998499999	15.2805309621042618	2.3166666665166669	11.1445917416020883	0.5166666665166667	16.7932777307040979	2.3208333331833333	11.1131353583403829	0.5124999998500001	16.8185126957996083	0.5083333331833334	16.8459429345683844	2.3249999998500002	11.1045721776078157	2.3291666665166670	11.1193414706753710	0.5041666665166668	16.8682308219585586	1.2041666665166670	15.2815980461347252	2.3333333331833335	11.1469141931895397	0.4999999998500001	16.8788910070541505	1.6291666665166671	15.6304888114659395	0.5291666665166668	16.7316139965184831	2.3041666665166667	11.4083174473385807	1.6374999998500004	15.6234836415128484	0.5333333331833334	16.7115652423448680	0.5624999998500001	16.5676992744604412	1.6458333331833339	15.6134764580913981	2.2749999998500003	13.1943789170085317	0.5583333331833334	16.5853463539549644	0.5541666665166668	16.6065664376891071	2.2791666665166668	12.8633308628455669	2.2833333331833336	12.5419035848170264	0.5499999998500001	16.6272915673795048	0.6333333331833335	16.2879533487414569	1.6416666665166673	15.6206586596860166	0.5458333331833335	16.6471211166403812	1.1916666665166669	15.2842352185233228	2.2916666665166670	11.9874398890193739	0.5416666665166668	16.6679166647540598	0.5374999998500002	16.6898891397935003	2.2958333331833334	11.7619537163910692	1.1958333331833333	15.2809181567533656	2.2999999998500003	11.5706000407704259	2.2874999998500001	12.2453634857194089	2.1999999998500002	16.9624053291072947	0.6374999998500002	16.2694172436814561	2.1958333331833337	16.9963900970281507	1.1416666665166668	15.3020319794762116	2.0999999998500005	16.9158063932833613	0.7333333331833335	15.9833802428427774	1.6916666665166669	15.5683266754523668	2.1041666665166670	16.9296859592245177	0.7291666665166668	15.9992516221141372	0.7249999998500002	16.0096225150508182	2.1083333331833338	16.9597488535106180	2.1124999998500003	16.9713681315576501	0.7208333331833335	16.0127173160005221	1.6874999998500002	15.5686549930263016	2.1166666665166671	16.9838780677070709	0.7166666665166667	16.0162120897160243	1.1458333331833335	15.3003743737630806	2.1208333331833336	16.9992191084277131	0.7124999998500000	16.0211921697541015	0.7083333331833334	16.0314872299497289	0.7374999998500000	15.9662849490099017	2.0958333331833336	16.9001045644594470	2.0916666665166672	16.8888121215872076	0.7416666665166668	15.9513457816740711	0.7708333331833335	15.8628408730278601	2.0624999998500000	16.7746115855186666	1.1333333331833335	15.3111221588649986	2.0666666665166669	16.7855456287233338	0.7666666665166669	15.8800542809689595	1.6999999998500004	15.5747477658474285	2.0708333331833333	16.8020649173822854	0.7624999998500002	15.8979650521866755	2.1249999998500004	17.0313960839099963	2.0749999998500002	16.8180340257240459	0.7541666665166669	15.9261074733688979	2.0791666665166666	16.8445898641600493	1.1374999998500002	15.3060394691924788	2.0833333331833339	16.8539315281937050	0.7499999998500002	15.9333342289676700	1.6958333331833335	15.5702895772444929	2.0874999998500003	16.8636616963497090	0.7458333331833333	15.9402355410711873	0.7583333331833335	15.9136526883553007	2.0583333331833336	16.7534222189903161	1.1499999998500001	15.2990491416854475	0.7041666665166667	16.0484057848897237	0.6666666665166667	16.1926042846045348	0.6624999998500001	16.2147869578142547	2.1708333331833334	17.1229630135693682	1.1624999998500001	15.2916931581926505	2.1749999998500007	17.1080401220272584	0.6583333331833334	16.2277915103565817	1.6708333331833336	15.5796511876334147	2.1791666665166671	17.0940436623569028	0.6541666665166668	16.2360021827649312	2.1833333331833336	17.0784626919975935	0.6499999998500001	16.2423254935433157	0.6458333331833335	16.2462808885125440	2.1874999998500004	17.0912795714805377	1.1666666665166667	15.2864227742321361	2.1916666665166669	17.0475314969597598	0.6416666665166668	16.2530415711856229	1.6666666665166670	15.5817089824039403	2.1666666665166670	17.1093160102184569	1.1583333331833334	15.2965114870784067	0.6708333331833334	16.1685528938752014	2.1624999998500005	17.1153805090603157	1.6833333331833336	15.5688188342450839	2.1333333331833337	17.0398197978312353	0.6999999998500001	16.0677833171413340	1.4166666665166670	15.4489461859331918	0.6958333331833334	16.0859580060592400	2.1416666665166670	17.0672003615859360	0.6916666665166668	16.1008746824497067	1.1541666665166668	15.2969207287851194	2.1291666665166669	17.0354940331505595	2.1458333331833335	17.0833174205004212	1.6791666665166671	15.5713898553501284	2.1499999998500003	17.0876029569638632	0.6833333331833332	16.1185811102950112	0.6791666665166666	16.1295542508262422	2.1541666665166672	17.1040488093461605	2.1583333331833341	17.1063059366042118	0.6749999998499999	16.1464139396001265	1.6749999998500003	15.5765427139901860	0.6874999998500001	16.1110818881997950	2.1374999998500002	17.0590364370490057	0.1645833333333333	21.1621024660069885	0.1666666667666667	22.1720231881175742
2.1041666665166670	16.9299437539939959	1.9541666665166670	16.3699510102198893	0.8833333331833334	15.6254149638536983	1.9499999998500004	16.3502112578626360	0.8874999998500001	15.6162001296655930	1.9458333331833337	16.3374462368490079	0.8916666665166667	15.6013576826154914	1.9416666665166671	16.3276903400779645	0.8958333331833332	15.5886188429774197	1.9374999998500004	16.3169163227929097	0.8999999998500000	15.5798536671412471	1.9333333331833338	16.2993931512166270	0.9041666665166669	15.5765231381100691	1.9291666665166671	16.2877513084510106	0.9083333331833334	15.5738053397432736	1.9249999998500005	16.2730463550472848	0.9124999998500002	15.5719078784479290	1.9208333331833338	16.2607678837067375	0.9166666665166667	15.5651121113464495	1.9166666665166672	16.2453981537720082	0.8791666665166668	15.6312342823212234	1.9583333331833337	16.3822149643446480	0.8749999998500001	15.6337882002135693	1.9624999998500003	16.3931881351750306	2.0041666665166673	16.5478717962313482	0.8333333331833335	15.7213086210515556	1.9999999998500007	16.5340411440364541	0.8374999998500000	15.7088609172252394	1.9958333331833338	16.5128833306365692	0.8416666665166669	15.7030972297185603	1.9916666665166673	16.4996519356583242	0.8458333331833335	15.7005172889685696	1.9874999998500007	16.4832757392114537	0.9208333331833335	15.5524596269705917	0.8499999998500002	15.6952703423158511	0.8541666665166668	15.6847879435845048	1.9791666665166672	16.4536139527696470	0.8583333331833335	15.6722304780644262	1.9749999998500007	16.4412376954505071	0.8624999998500001	15.6583008248234794	0.8666666665166668	15.6462450421181440	1.9708333331833341	16.4274664251463776	1.9666666665166670	16.4149304323913121	0.8708333331833334	15.6393104218955088	1.9833333331833340	16.4708117074125227	1.9124999998500005	16.2341045490739901	0.9249999998500000	15.5408826692475266	0.9291666665166668	15.5290751557340556	0.9791666665166667	15.4612543851638478	1.8541666665166672	16.0947528403698996	0.9833333331833334	15.4494714919742773	1.8499999998500003	16.0892603272438137	0.9874999998500000	15.4401181078647696	1.8458333331833336	16.0828323886808846	0.9916666665166667	15.4321447499622479	1.8416666665166672	16.0722373772236864	0.9958333331833333	15.4302400193007845	1.8583333331833336	16.1055920255501555	1.8374999998500006	16.0642110118427688	1.8333333331833339	16.0587286402744098	1.0041666665166669	15.4305222930231256	1.8291666665166670	16.0549868443771260	1.0083333331833335	15.4278302301490147	1.8249999998500004	16.0481780887084504	1.0124999998500002	15.4190610189831698	1.8208333331833337	16.0422095876852886	1.0166666665166668	15.4107765607595226	1.8166666665166671	16.0375004162641126	0.9999999998500002	15.4294073728728414	0.8291666665166668	15.7355770148453171	0.9749999998500001	15.4691745601728314	0.9708333331833334	15.4731542227926386	1.9083333331833339	16.2233683106951574	1.9041666665166672	16.2148186326831194	0.9333333331833334	15.5233935260532974	1.8999999998500006	16.1996467405003735	0.9374999998500002	15.5209230758513286	1.8958333331833339	16.1924564781360836	0.9416666665166669	15.5202383079285777	1.8916666665166668	16.1834498916230629	0.9458333331833335	15.5141790154300914	1.8624999998500003	16.1112505376307524	1.8874999998500002	16.1679834143524808	1.8833333331833335	16.1563181322319664	0.9541666665166668	15.4928924302758215	1.8791666665166669	16.1476748270060000	0.9583333331833335	15.4823697865954717	1.8749999998500002	16.1394991467713922	0.9624999998500001	15.4756112875679168	1.8708333331833336	16.1265150075906973	0.9666666665166669	15.4743940779566778	1.8666666665166669	16.1191938588224417	0.9499999998500003	15.5047280104808305	1.0208333331833335	15.4044443002792857	2.0083333331833337	16.5602306361890186	2.0124999998500002	16.5756401006188732	2.1541666665166672	17.1057488421704100	0.6833333331833332	16.1182408619134527	2.1499999998500003	17.0880196027348461	0.6874999998500001	16.1109957041981353	2.1458333331833335	17.0849234029470765	0.6916666665166668	16.1008609113835170	0.6958333331833334	16.0862356312086376	2.1416666665166670	17.0676041105871370	2.1374999998500002	17.0606367585565053	0.6999999998500001	16.0678820591101861	2.1333333331833337	17.0406427329297792	0.7041666665166667	16.0484638660590271	2.1291666665166669	17.0369178221567665	0.7083333331833334	16.0315071920561181	2.1249999998500004	17.0310706262377778	0.7124999998500000	16.0205451464213233	2.1208333331833336	16.9994753875645515	0.7166666665166667	16.0162284040385572	2.1166666665166671	16.9846359427497298	0.6791666665166666	16.1295504362197626	2.1583333331833341	17.1064825906446814	0.6749999998499999	16.1465042572088251	2.1624999998500005	17.1170237291733507	0.6333333331833335	16.2880230636378904	2.2041666665166670	16.9027524849276176	2.1999999998500002	16.9659511194924875	0.6374999998500002	16.2695670457456956	2.1958333331833337	16.9980715844414938	0.6416666665166668	16.2530954720739054	2.1916666665166669	17.0501753968032084	0.6458333331833335	16.2464635188299198	2.1874999998500004	17.0914848163734128	0.7208333331833335	16.0126393286452746	0.6499999998500001	16.2430453419474681	0.6541666665166668	16.2362497806916615	2.1791666665166671	17.0954387888452572	0.6583333331833334	16.2275204131359487	2.1749999998500007	17.1099216201603390	0.6624999998500001	16.2149916787363537	2.1708333331833334	17.1247124175164949	0.6666666665166667	16.1930442101656844	2.1666666665166670	17.1098525769463237	0.6708333331833334	16.1686250399667664	2.1833333331833336	17.0789106869176059	2.1124999998500003	16.9720775017578447	0.7249999998500002	16.0097695787095944	2.1083333331833338	16.9603811765567762	2.0541666665166667	16.7382697059058962	0.7833333331833334	15.8360661980502648	2.0499999998500003	16.7216531616518473	0.7874999998500001	15.8309901747813910	2.0458333331833334	16.7080798278447915	0.7916666665166667	15.8210189119500608	2.0416666665166670	16.6873815532516439	0.7958333331833334	15.8080005552721179	2.0374999998500001	16.6724908876073989	0.7791666665166668	15.8421677807700654	0.7999999998500000	15.7926575295610405	0.8041666665166667	15.7800430216124088	2.0291666665166668	16.6436306292264149	0.8083333331833333	15.7718761577999871	2.0249999998500003	16.6236773791074590	0.8124999998500002	15.7687620235954409	2.0208333331833339	16.6128418675195668	0.8166666665166669	15.7686870244529764	2.0166666665166670	16.5995145114105469	0.8208333331833334	15.7629950084099963	2.0333333331833336	16.6584495383376172	0.8249999998500002	15.7511243871384625	2.0583333331833336	16.7535257809711453	2.0624999998500000	16.7751810398466468	0.7291666665166668	15.9997421111460323	0.7333333331833335	15.9835802490084529	2.0999999998500005	16.9169535443408066	0.7374999998500000	15.9663939299915647	2.0958333331833336	16.9008283048966845	0.7416666665166668	15.9514077601765063	2.0916666665166672	16.8895256776034657	0.7458333331833333	15.9398854662073415	2.0874999998500003	16.8641316320616141	0.7749999998500001	15.8493749965271391	0.7499999998500002	15.9332718031694132	0.7541666665166669	15.9260232805112132	2.0791666665166666	16.8441019554413494	0.7583333331833335	15.9138295273795460	2.0749999998500002	16.8182734216178602	0.7624999998500002	15.8980875184578956	2.0708333331833333	16.8023090838980593	0.7666666665166669	15.8801345009882873	2.0666666665166669	16.7854678204870886	0.7708333331833335	15.8628829846394090	2.0833333331833339	16.8549364272433095	0.6291666665166666	16.3092767541741175	1.8124999998500004	16.0303344450214205	1.8083333331833338	16.0221793194573650	1.5583333331833338	15.6335829960828185	1.2791666665166668	15.2958399056843639	1.5541666665166671	15.6309748767374543	1.2833333331833334	15.2973965086297028	1.5499999998500005	15.6293696300833513	1.2874999998500005	15.2953048301849694	1.5458333331833338	15.6247177798651276	1.2916666665166672	15.2947847193838395	1.5416666665166672	15.6219253615871896	1.2958333331833338	15.2944129521214780	1.5374999998500005	15.6203316069592244	1.2999999998500005	15.2978427598358770	1.5333333331833339	15.6161529891977064	1.3041666665166671	15.2994843809191678	1.5291666665166672	15.6074169626433594	1.3083333331833338	15.3026545029789212	1.5249999998500006	15.6026788291928558	1.3124999998500004	15.3065833231688977	1.5208333331833339	15.5986801925447125	1.2749999998500001	15.2926601429291491	1.5624999998500004	15.6389353047263455	1.5666666665166671	15.6435124682591304	1.2708333331833335	15.2898939171917263	1.6083333331833340	15.6460086258747726	1.2291666665166670	15.2875063773652702	1.6041666665166674	15.6472412080491026	1.2333333331833336	15.2878959615789363	1.5999999998500003	15.6499878701273456	1.2374999998500003	15.2899482525569539	1.5958333331833336	15.6498430065888581	1.2416666665166669	15.2918599400153354	1.5916666665166670	15.6467584249863396	1.3166666665166671	15.3095924714917810	1.2458333331833336	15.2948845366627761	1.2499999998500002	15.2960913195685766	1.5833333331833337	15.6501881209476377	1.2541666665166669	15.2954787781030053	1.5791666665166670	15.6503041539295999	1.2583333331833335	15.2918677843182582	1.5749999998500004	15.6474154522528757	1.2624999998500002	15.2885477290619285	1.5708333331833335	15.6460850379346343	1.2666666665166668	15.2901887574136808	1.5874999998500003	15.6471276415096394	1.5166666665166673	15.5960633724473379	1.3208333331833337	15.3083034298349805	1.5124999998500002	15.5896295440530075	1.3749999998500004	15.3405753037828330	1.4583333331833337	15.5155439499208363	1.3791666665166671	15.3481265176463175	1.4541666665166670	15.5117399069580113	1.3833333331833337	15.3554270746748482	1.4499999998500004	15.5044199127551767	1.3874999998500002	15.3629705271707522	1.4458333331833337	15.5031166586689046	1.4416666665166671	15.5016315156486133	1.4624999998500003	15.5217810375856065	1.3916666665166670	15.3746176482036070	1.4374999998500004	15.4933248717784995	1.3999999998500003	15.4011178241734719	1.4333333331833338	15.4851589063551422	1.4041666665166670	15.4163500558007911	1.4291666665166673	15.4764469704976992	1.4249999998500005	15.4705563918863191	1.4083333331833334	15.4288188533243300	1.4124999998500003	15.4382133733238618	1.4208333331833338	15.4591802116230905	1.3958333331833337	15.3853184676283501	1.2249999998500003	15.2886686673421988	1.3708333331833338	15.3329022451134822	1.3666666665166671	15.3278912392641171	1.3249999998500002	15.3078109814895207	1.5083333331833335	15.5867620872019650	1.3291666665166673	15.3123409268177895	1.3333333331833339	15.3130711300211555	1.5041666665166669	15.5838602922378069	1.4999999998500002	15.5781189787158283	1.3374999998500006	15.3160622349505307	1.4958333331833336	15.5675169870325423	1.3416666665166672	15.3196403504746925	1.4666666665166672	15.5291645835215473	1.4916666665166669	15.5620460460225942	1.4874999998500003	15.5577708306472111	1.3499999998500005	15.3233846504564006	1.4833333331833336	15.5501082981577525	1.3541666665166672	15.3218144934092386	1.4791666665166670	15.5456209550350657	1.3583333331833338	15.3220068582504449	1.4749999998500003	15.5436829903948528	1.3624999998500005	15.3257660293640861	1.4708333331833336	15.5394635289765812	1.3458333331833339	15.3241616372298903	1.0249999998500001	15.3999893283108591	1.6124999998500007	15.6458691898153397	1.6166666665166671	15.6415101829186369	1.0791666665166668	15.3362693969862782	1.7541666665166671	15.9085825428131340	1.0833333331833335	15.3307360101398995	1.7499999998500004	15.8927826589578256	1.0874999998500001	15.3273356234813409	1.7458333331833338	15.8719647604036105	1.0916666665166668	15.3268976780589075	1.7416666665166671	15.8447848853164732	1.0958333331833334	15.3288306718539058	1.0999999998500003	15.3263890990497771	1.7374999998500005	15.8142391028534579	1.7333333331833338	15.7781537039198518	1.1041666665166670	15.3217378008350291	1.7291666665166672	15.7366206755844633	1.1083333331833334	15.3180246262914910	1.7249999998500005	15.6930743785798121	1.1124999998500000	15.3171772884535820	1.7208333331833339	15.6580767895816226	1.1166666665166667	15.3156422730104715	1.7583333331833337	15.9221120121294941	1.0749999998500002	15.3428685180822271	1.7624999998500004	15.9352984415660863	1.0708333331833335	15.3493557497326165	1.0291666665166668	15.3977456154062669	1.8041666665166673	16.0175949532931874	1.0333333331833336	15.3968634043296273	1.0374999998500003	15.3927522583952765	1.7999999998500007	16.0121981701778360	1.7958333331833340	16.0081483921941548	1.0416666665166670	15.3844190866388217	1.7916666665166674	15.9993615245519027	1.0458333331833336	15.3752567271116725	1.7166666665166672	15.6301360945959278	1.7874999998500005	15.9933062890106825	1.7833333331833334	15.9879734201203245	1.0541666665166669	15.3620708093973164	1.7791666665166670	15.9796422145451551	1.0583333331833336	15.3598522686111654	1.7749999998500003	15.9698297709820931	1.0624999998500002	15.3580456299097303	1.7708333331833337	15.9592581463347791	1.0666666665166669	15.3559144300317563	1.7666666665166670	15.9484283449684483	1.0499999998500003	15.3683627822516637	1.1208333331833336	15.3163364761878942	1.7124999998500006	15.6086678893718993	1.1249999998500002	15.3170784286673811	1.6583333331833336	15.5943146989054728	1.1791666665166667	15.2828846388228090	1.6541666665166670	15.5981235264030129	1.1833333331833336	15.2849641242826468	1.6499999998500003	15.6049337585101817	1.1874999998500002	15.2856968469511951	1.6458333331833339	15.6137596487929020	1.1916666665166669	15.2842736234381302	1.6416666665166673	15.6207060848577282	1.1749999998500003	15.2826834911057183	1.1958333331833333	15.2806862958964889	1.1999999998499999	15.2805702226463911	1.6333333331833340	15.6274187586942350	1.2041666665166670	15.2816142540756221	1.6291666665166671	15.6305457476283305	1.2083333331833339	15.2842652657997036	1.6249999998500007	15.6334987050617062	1.2124999998500003	15.2871346838346085	1.6208333331833340	15.6368734226837542	1.2166666665166670	15.2883772196161178	1.6374999998500004	15.6234505421312182	1.2208333331833336	15.2901172378742078	1.6624999998500003	15.5885835830199788	1.6666666665166670	15.5818222191325617	1.7083333331833339	15.5927145998129681	1.1291666665166671	15.3166255794837429	1.7041666665166673	15.5828346297103337	1.1333333331833335	15.3112915219022323	1.6999999998500004	15.5748188083233732	1.1374999998500002	15.3061369888955934	1.6958333331833335	15.5704361549751606	1.1416666665166668	15.3020614962317900	1.6916666665166669	15.5684953513204842	1.1708333331833334	15.2833104822996564	1.1458333331833335	15.3004216151555301	1.1499999998500001	15.2990443625385417	1.6833333331833336	15.5690491046195980	1.1541666665166668	15.2970122415449588	1.6791666665166671	15.5714346736689944	1.1583333331833334	15.2966699566722859	1.6749999998500003	15.5764228766572028	1.1624999998500001	15.2919890925006321	1.6708333331833336	15.5798116009635965	1.1666666665166667	15.2863839243831450	1.6874999998500002	15.5687117667440464	2.2083333331833335	16.8507869747499335	1.4166666665166670	15.4491057142724380	2.4999999998500004	9.9446188657577110	2.6708333331833338	8.8800208847429207	2.4624999998500003	10.8736309460032619	0.3749999998500001	17.6705918373159179	2.6749999998500003	8.4518766026466476	2.4583333331833339	10.9067350838378676	0.3791666665166667	17.6427762792185732	2.4541666665166670	10.9324658098784440	0.3833333331833333	17.6134808695338485	2.6791666665166671	8.2299399006216021	2.4499999998500006	10.9526483710457221	0.3874999998500000	17.5840701455457129	2.4458333331833337	10.9763006382318729	2.6833333331833336	8.1078028346202888	0.3916666665166667	17.5533372903513722	2.6874999998500004	8.0402046750895479	0.3708333331833334	17.6973622266694122	2.4416666665166669	11.0027628214861384	2.4666666665166668	10.8293973464966804	2.6666666665166674	9.5985223099736565	0.1791666665166667	20.8895471418459593	0.3458333331833334	17.9114926373805616	2.6583333331833341	11.2435113762531973	2.4874999998500007	10.3957433810046727	0.3499999998500001	17.8717699939505827	2.4833333331833338	10.5166047028673386	0.3541666665166667	17.8322505899646515	0.1749999998500000	21.0634992802738239	2.4791666665166670	10.6186877652706251	2.6624999998500005	10.5607999929042879	0.3583333331833334	17.7965913906251210	2.4749999998500005	10.7053167149065054	0.3624999998500000	17.7599832164694043	0.1708333331833334	21.5646425755660687	2.4708333331833336	10.7761119055995458	0.3666666665166667	17.7297692521381975	2.4916666665166671	10.2606432252471649	0.3958333331833334	17.5182738092974084	2.6916666665166669	7.9640299445748353	2.7124999998500003	1.4002483657648856	2.4041666665166663	11.1853992670462734	0.4333333331833333	17.2586271029474396	2.3999999998500008	11.1658846249915964	2.7166666665166672	1.4000000247447058	0.4374999998500000	17.2405725879048362	2.7208333331833336	1.4000000000750741	2.3958333331833335	11.1433132564068149	0.4416666665166668	17.2178837835520362	2.3916666665166675	11.1189786652237697	2.7249999998500001	1.3999999999999824	0.4458333331833334	17.1909114694457692	2.3874999998499997	11.0937683024828644	0.4499999998500001	17.1643255159716652	2.7291666665166670	1.3999999999999952	0.2333333331833333	19.3117113979891784	0.3999999998500000	17.4814229886681254	2.4083333331833336	11.1936832690404504	2.4124999998499996	11.1945465493943601	2.4374999998500004	11.0326952799215370	2.4333333331833340	11.0640051996754210	0.4041666665166667	17.4461298091008175	2.6958333331833337	7.8680732321927698	2.4291666665166671	11.0963784684625573	0.4083333331833333	17.4125719256364846	2.4249999998500003	11.1321120146940373	2.6999999998500006	7.7188691922849992	0.4124999998500001	17.3814729969080588	2.4208333331833329	11.1652435271915387	0.4166666665166667	17.3517726576528659	2.7041666665166670	6.0112421912128653	2.4166666665166674	11.1846730200834674	0.4208333331833334	17.3259929383699181	2.7083333331833335	1.7207097343757096	0.4249999998500000	17.3018845708203379	2.6541666665166672	11.6127264761173414	0.3416666665166667	17.9504156800954959	2.4958333331833336	10.1119085594638456	0.2624999998500001	18.8290587765544082	2.5708333331833342	7.4649564211120341	0.2166666665166667	19.6496412799570024	0.2666666665166667	18.7890953553318276	2.6208333331833340	11.3764430389741431	2.5666666665166669	7.0285243875177503	0.2708333331833334	18.7436912066294390	0.2124999998500000	19.7448920568762247	2.5624999998500009	6.9488403866187074	2.6249999998500009	11.5655067082285683	0.2749999998500000	18.6863110355798554	2.5583333331833336	6.9938898082982641	0.2791666665166667	18.6189976356839821	0.2083333331833333	19.8416781331991707	2.5541666665166676	7.1476321266278466	2.5749999998500002	8.3920355126204047	0.2833333331833334	18.5523661598845813	2.6166666665166676	11.1645553378636908	2.5791666665166675	8.9122107434217757	2.6083333331833338	10.6955721675730562	2.5999999998500005	10.1374786864928144	0.2374999998500000	19.2237362081464802	0.2291666665166667	19.4015662131011446	2.5958333331833341	9.8534819473495805	0.2416666665166667	19.1438916729417770	2.5916666665166672	9.6033050749345037	0.2458333331833333	19.0677336338052434	0.2249999998500000	19.4904769766605668	2.5874999998500008	9.4043331998918251	0.2499999998500000	19.0013774225611272	2.6124999998500007	10.9284901942738149	2.5833333331833330	9.2134290327411215	0.2208333331833333	19.5699142237960722	0.2541666665166667	18.9424351894709631	0.2583333331833333	18.8863610962195736	2.6291666665166673	11.6873156039296049	2.5499999998500003	7.3684505821108797	0.2874999998500000	18.4939119849257487	0.1916666665166666	20.3301325688158308	2.5166666665166670	9.1723522518035203	2.6458333331833339	11.9260166687627649	0.3208333331833334	18.1386612222525123	2.5124999998500002	9.3795347167791618	0.3249999998500001	18.0954092534591027	0.1874999998500000	20.4923627503122390	2.5083333331833337	9.5770261589207202	0.3291666665166667	18.0580723363655729	2.6499999998500003	11.8464263904227707	2.5041666665166673	9.7682329751860468	0.3333333331833334	18.0239522754785177	0.6249999998500000	16.3271667144696089	0.3374999998500000	17.9882654759721845	0.1833333331833333	20.6478303783655406	0.3166666665166666	18.1769927033937222	2.5208333331833335	8.9573960641277512	0.3124999998500000	18.2190497190817240	2.6416666665166670	11.9118874086650539	2.5458333331833334	7.5974982568450056	0.2916666665166667	18.4402440292630416	0.2041666665166667	19.9445750308088350	2.5416666665166670	7.8302719814477548	0.2958333331833333	18.3981503050720789	2.6333333331833342	11.8003293224605308	2.5374999998500001	8.0613827523281358	2.3833333331833342	11.0790876854012552	0.2999999998500000	18.3592600074654690	2.5333333331833336	8.2893132133867677	0.3041666665166667	18.3233405117840000	2.6374999998500006	11.8628585882348627	2.5291666665166668	8.5135359120203731	0.3083333331833333	18.2697470416500423	0.1958333331833333	20.2155415347252081	2.5249999998500003	8.7377729313482373	0.1999999998500000	20.0631355354646175	0.4541666665166667	17.1369823098797802	0.4291666665166667	17.2815677618383106	2.2958333331833334	11.7629878463192608	2.2874999998500001	12.2498557486358752	0.5499999998500001	16.6273304948952543	2.8041666665166676	1.4000000000000177	2.2833333331833336	12.5482871323440417	0.5541666665166668	16.6067508531422341	2.2791666665166668	12.8652237472383355	2.7999999998500007	1.3999999999999890	0.5583333331833334	16.5851407376905478	2.8124999998500009	1.4000000000000157	2.2749999998500003	13.1992882543247738	0.5624999998500001	16.5677694212274496	2.2708333331833330	13.5519521027381273	0.5666666665166668	16.5530733712834248	2.8166666665166673	1.3999999999999762	2.8083333331833340	1.3999999999999755	0.5458333331833335	16.6471637999892330	2.2916666665166670	11.9905580877085782	2.7958333331833338	1.3999999999999471	2.3166666665166669	11.1450261571379556	0.5208333331833335	16.7725598179786921	2.3124999998500004	11.1977675751479886	0.5249999998500001	16.7525729300747486	2.7833333331833341	1.3999999999999893	2.3083333331833336	11.2878114331911572	0.5291666665166668	16.7317077468360758	2.7874999998500010	1.3999999999999704	2.3041666665166667	11.4106570762703079	0.5333333331833334	16.7116135254845801	2.2999999998500003	11.5734958948918241	2.7916666665166674	1.4000000000000394	0.5374999998500002	16.6899124849319698	2.7333333331833334	1.4000000000000046	0.5416666665166668	16.6680798573645390	2.2666666665166670	13.8819533477533721	2.7791666665166672	1.3999999999999739	0.5708333331833334	16.5420567093013346	0.5749999998500001	16.5310403639351726	0.6041666665166667	16.3973503973747441	2.8458333331833341	1.3999999999999968	2.2291666665166670	16.2850786156547933	0.6083333331833334	16.3766337808558369	2.2249999998500001	16.4400634885715853	2.8499999998500005	1.3999999999999420	2.2333333331833334	16.1580553960861728	0.6124999998500000	16.3614173859549297	0.6166666665166667	16.3509023036132604	2.2166666665166668	16.6812611628675675	0.6208333331833333	16.3412121588883821	2.8541666665166670	1.4000000000000126	2.8583333331833338	1.3999999999999391	2.2124999998500003	16.7587620769649313	2.2208333331833336	16.5613819533090059	0.5999999998500001	16.4206495932694452	2.8416666665166672	1.4000000000000201	2.2374999998500003	15.9469044356715894	2.8208333331833337	1.3999999999999364	2.2583333331833337	14.5685154450563186	0.5791666665166667	16.5208356971389172	2.8249999998500006	1.3999999999999713	2.8291666665166675	1.3999999999999839	2.2541666665166669	14.9143977820210587	0.5833333331833336	16.5107332178266333	2.2499999998500004	15.2112418876601634	0.5874999998500001	16.4948596902257876	2.8333333331833339	1.4000000000000024	2.2458333331833336	15.4383572357229877	0.5916666665166668	16.4734945646290747	2.8374999998500003	1.4000000000000135	2.2416666665166671	15.6965294822489980	0.5958333331833334	16.4472015877010840	2.2624999998500002	14.2225628001124562	0.5166666665166667	16.7933660242240279	2.6041666665166674	10.4144959409905873	2.3208333331833333	11.1129216715050383	2.3374999998499999	11.1793350265960889	0.4958333331833334	16.8935799724239786	2.3416666665166668	11.2037680715265449	0.4916666665166669	16.9115079931728047	2.7583333331833342	1.4000000000000008	2.3458333331833336	11.2199874248328602	2.7749999998500008	1.4000000000000044	2.3499999998500001	11.2269172897119329	2.7541666665166669	1.4000000000000015	0.4833333331833334	16.9498018545117652	2.3541666665166665	11.2224800265680500	2.7499999998500009	1.3999999999999742	0.4791666665166668	16.9715875922759842	2.3583333331833329	11.2051638525625883	2.7458333331833336	1.3999999999999833	0.4749999998500002	16.9968053964927606	2.3624999998499998	11.1741788980719203	0.4708333331833334	17.0223304770992492	2.7416666665166676	1.4000000000000341	2.3666666665166676	11.1399450652103500	0.4666666665166668	17.0502435520194631	2.3708333331833331	11.1124074376983017	2.7374999998500003	1.4000000000000477	2.3749999998500009	11.0909341168172411	0.4624999998500001	17.0786919750782253	0.4583333331833335	17.1082590031453705	2.3791666665166664	11.0777957406631344	0.4999999998500001	16.8790952059867152	2.7624999998500002	1.4000000000000039	0.4874999998500001	16.9287216904828242	0.5083333331833334	16.8462460666055556	2.7708333331833344	1.3999999999999977	2.3291666665166670	11.1165526467409457	0.5124999998500001	16.8190955820889734	2.3249999998500002	11.1042007230456203	2.3333333331833335	11.1458757155940624	0.5041666665166668	16.8689101347355006	2.7666666665166675	1.3999999999999362	1.4777329030014417	15.5455804096299879	1.5907973307177432	15.6462569002819247	2.6204053107725755	11.3695114477815160	1.6533436098799528	15.5990861255956759	1.5787692001096263	15.6468062700657420	1.4873554074879354	15.5545459089600637	1.5450904344068981	15.6235235400242392	1.6485323576367059	15.6090068000948268	2.7166303556375135	1.4000009958737571	2.7454978690969947	1.4000000000000401	2.6661122070834211	9.7936954670066072	2.8369116617186854	1.3999999999999866	1.4416485111770900	15.4987459857692969	2.7863935131645934	1.3999999999999164	2.6276221891374463	11.6405548535465950	2.8321004094754390	1.3999999999999604	1.4368372589338432	15.4910774478474362	2.8441285400835556	1.4000000000000059	1.4320260066905963	15.4826555580192320	2.7406866168537483	1.3999999999999504	1.5859860784744964	15.6491008430398875	2.7358753646105010	1.4000000000000679	2.6733290854482914	8.5975419344860864	1.6701829927313170	15.5782647692864629	2.7286584862456307	1.3999999999999859	1.5282510515555339	15.6067043725370596	2.6107828062860823	10.8250776690787482	1.4945722858528059	15.5665542630510174	2.7743653825564758	1.4000000000000168	1.4248091283257260	15.4670135644156339	1.6653717404880701	15.5847177488538033	2.8537510445700494	1.4000000000000135	2.7815822609213461	1.4000000000000248	2.6781403376915387	8.2811574236871799	2.7238472340023838	1.4000000000003827	2.6155940585293291	11.0938062813971126	2.8489397923268029	1.3999999999999060	1.5402791821636510	15.6220876626164227	1.6581548621231996	15.5922468832023693	1.5234397993122870	15.6015923559419427	1.5499016866501447	15.6268559229021076	2.7118191033942662	1.4070592883113795	1.6413154792718359	15.6185254617951745	2.6444615719888103	11.9177653912704908	1.5739579478663794	15.6474537860061780	1.6196648441772248	15.6392413676692392	2.6949797205429031	7.8991717048339707	1.4657047723933248	15.5276019326811614	2.7695541303132294	1.4000000000000132	1.6028254613258606	15.6493522952362127	2.8080441482592042	1.4000000000000266	1.5066004164609230	15.5860608605425508	2.6492728242320571	11.8831705951094779	2.7623372519483591	1.4000000000000490	2.6901684682996558	7.9944691074906640	1.6124479658123543	15.6430906907243870	1.4705160246365716	15.5356404983548479	2.8032328960159578	1.3999999999999044	2.6540840764753040	11.6674763511496664	1.5691466956231326	15.6453969507968438	1.6076367135691074	15.6459377472227867	2.7984216437727105	1.4000000000000314	2.6829515899347851	8.1240644476930992	1.5956085829609903	15.6469242524698924	1.5619298172582621	15.6373227863159592	1.6244760964204716	15.6334193368588785	2.6324334413806931	11.7666558427842300	1.5162229209474167	15.5925619380914107	2.7070078511510198	2.9868867911751695	1.6365042270285886	15.6245554636498927	1.4488653895419605	15.5045987436211270	2.7527147474618654	1.4000000000000337	2.8248835311105682	1.3999999999999857	1.4993835380960527	15.5739111735700160	1.6316929747853417	15.6290466546593230	1.5571185650150152	15.6333660394519622	2.6372446936239400	11.8827952669827397	2.6613009548401743	10.8163039130106373	1.4825441552446885	15.5481874682485515	2.7912047654078398	1.4000000000000290	2.8200722788673214	1.3999999999999491	1.5114116687041699	15.5891510963055904	2.7575259997051118	1.3999999999999762	2.8152610266240745	1.4000000000000390	2.6997909727861495	7.7841188690141667	1.4608935201500777	15.5197786781799714	1.5330623037987809	15.6130073639722937	2.2114488700965911	16.7949065155299380	2.6035659279212116	10.3997356808175869	2.0238100326099624	16.6239597666493886	2.3485695590291269	11.2264587168088337	2.0286212848532093	16.6369715770383344	2.3413526806642562	11.2011651178013878	2.0358381632180800	16.6689909100963050	2.0406494154613268	16.6840891618737395	2.3365414284210098	11.1701241409193202	2.3533808112723742	11.2238520756529550	2.0454606677045737	16.7040937802284546	2.0526775460694440	16.7340591556738794	2.0574887983126908	16.7497474524084353	2.3245132978128922	11.1053828185886552	2.0623000505559377	16.7702885099286583	2.3197020455696458	11.1229409116077989	2.0695169289208080	16.7979251650809047	2.0743281811640548	16.8148971820871047	2.3317301761777625	11.1326881459095191	2.0165931542450921	16.5932028217109639	2.3581920635156206	11.2037406004693434	2.0117819020018453	16.5715859081489612	1.9540468750828830	16.3647778866052640	2.3990877075832193	11.1584873051915974	1.9612637534477531	16.3924145798766681	2.3942764553399725	11.1347574157326061	1.9660750056909999	16.4067591829860184	2.3870595769751017	11.0916964885507152	1.9732918840558704	16.4382304036816542	1.9781031362991173	16.4510030947526609	2.3822483247318553	11.0757838405270164	1.9829143885423641	16.4675519531097798	2.3774370724886080	11.0834397085836880	1.9901312669072346	16.4946330670128383	1.9949425191504815	16.5110815388384502	2.3702201941237382	11.1154768112057560	1.9997537713937283	16.5276519381222187	2.3654089418804909	11.1520046158190613	2.0069706497585984	16.5587068834089663	2.3124851672047755	11.2042166293098830	2.0791394334073017	16.8359837088411659	2.3076739149615286	11.3064300489008431	2.0863563117721720	16.8665270132129343	2.1537138431776284	17.0963061511208529	2.1609307215424987	17.1185320377866290	2.2499388880425659	15.1794426530473565	2.1657419737857455	17.1172029778369783	2.2451276357993191	15.4783057926502750	2.1705532260289924	17.1090609352235603	2.2403163835560722	15.7998287446833086	2.1777701043938622	17.1090410217002891	2.1825813566371095	17.0786349249960274	2.2330995051912019	16.1377636734340584	2.1873926088803564	17.0700289840318113	2.2282882529479551	16.3171008200043310	2.1946094872452266	17.0287975247358254	2.2234770007047082	16.4976397280789406	2.1994207394884735	16.9552074287104517	2.2066376178533438	16.8834324641106761	2.2162601223398375	16.6741196797478111	2.2571557664074362	14.6910817161088190	2.4038989598264662	11.1825689891286810	2.1489025909343815	17.0914392692707544	2.1440913386911347	17.0829019151026991	2.3028626627182813	11.4633634775844069	2.0911675640154188	16.8787401739766807	2.2956457843534110	11.7751835072251723	2.0983844423802895	16.9150066343286980	2.1031956946235359	16.9286037558377167	2.2908345321101642	12.0360055177125140	1.4199978760824790	15.4557765721652824	2.1080069468667828	16.9493368608632409	2.2860232798669173	12.3585062056787560	2.1152238252316535	16.9855491885164867	2.1200350774749004	16.9948337591603078	2.2788064015020471	12.8854726086356148	2.1248463297181472	17.0187111647718403	2.2739951492588002	13.2973455322579284	2.1320632080830171	17.0464455726686950	2.2691838970155533	13.6876022020053689	2.1368744603262644	17.0495746759851592	2.2619670186506831	14.2638752434163845	1.6749942449745638	15.5753599776480733	1.9492356228396361	16.3467045615941906	2.4111158381913365	11.1963506214289410	1.7495686547448905	15.8905259626446149	2.5458309010022493	7.6013072265978971	1.7567855331097608	15.9170230360000673	1.7615967853530077	15.9319729295266992	2.5410196487590020	7.8686007881831657	1.7664080375962545	15.9472869539786153	2.5362083965157556	8.1323529386357531	2.5530477793671196	7.2112852727064825	1.7736249159611248	15.9661501746731158	2.5289915181508849	8.5243042227411472	1.7832474204476187	15.9870061631451179	2.5241802659076384	8.7800274861865422	1.7904642988124890	15.9979178798926984	2.5193690136643911	9.0358817482569602	1.7952755510557361	16.0042724770518845	2.5121521352995209	9.3924796937855195	1.7784361682043717	15.9776812048320807	1.7447574025016435	15.8647624152144342	1.7399461502583966	15.8324993091734143	2.5578590316103664	7.0193848664107188	1.6822111233394341	15.5700428604140360	2.5987546756779651	10.0436556375181940	1.6870223755826810	15.5677730055582035	2.5915377973130944	9.6064513146626229	1.6942392539475513	15.5695679682500803	1.6990505061907981	15.5733982161073747	2.5867265450698480	9.3807008347197964	1.7038617584340450	15.5813892590592449	2.5819152928266007	9.1293092373746898	1.7110786367989155	15.6019100962708013	1.7158898890421623	15.6247436529695136	2.5746984144617304	8.2521039297165419	1.7207011412854092	15.6555837689362694	2.5698871622184840	7.2094776562743963	1.7279180196502795	15.7220366799339395	2.5650759099752367	6.9611739187008324	1.7327292718935265	15.7722025972670945	1.8024924294206062	16.0170094944147685	1.8073036816638530	16.0211737301402302	2.5073408830562744	9.6279783939451864	1.8121149339070999	16.0275215202142753	1.8866893436774268	16.1649452368315636	2.4496058561373113	10.9568091338422491	1.8915005959206734	16.1791166592225260	2.4447946038940644	10.9835856663125657	1.8987174742855439	16.1994262298913263	2.4399833516508176	11.0156150053065325	1.9035287265287908	16.2085884195236005	2.4327664732859473	11.0674707406569901	1.9107456048936611	16.2317234028474608	1.9155568571369079	16.2423786378314645	2.4279552210427005	11.1081571825622909	1.9203681093801548	16.2580190857235181	2.4207383426778302	11.1633206517731161	1.9275849877450251	16.2829936738638885	1.9323962399882719	16.2976615362862987	2.4159270904345833	11.1869194618714030	1.9372074922315188	16.3114490062403092	1.8818780914341797	16.1546296463771242	1.9444243705963893	16.3361207391343761	2.4568227345021816	10.9162686303332457	2.4616339867454289	10.8835525357713152	2.5025296308130272	9.8410834276321921	1.8193318122719704	16.0415267350714004	1.8241430645152170	16.0468213169094440	2.4953127524481569	10.1269348875469838	1.8289543167584639	16.0523434455699885	2.4905015002049100	10.3033216524117819	1.8361711951233344	16.0633616213535646	1.8409824473665812	16.0700356593007676	2.4832846218400397	10.5175303004971799	1.8457936996098281	16.0806071878863861	2.4784733695967933	10.6345163971082304	1.8530105779746984	16.0944221061453945	2.4736621173535456	10.7337029583633079	1.8578218302179452	16.1013632702938807	2.4664452389886753	10.8353468596708034	1.8650387085828155	16.1174022252247724	1.8698499608260626	16.1250730117570598	1.8746612130693092	16.1357604826696601	0.0020833333333333	8.0000000000000036	1.4536766417852074	15.5077165695492560	1.4151866238392321	15.4453469455274544	0.5660006029061577	16.5548097824380065	0.5708118551494047	16.5392826880661801	0.5780287335142751	16.5236201628388635	0.5828399857575219	16.5105291411368036	0.5900568641223922	16.4821630391343916	0.5948681163656391	16.4539984972623756	0.5996793686088859	16.4228091411774884	0.6068962469737562	16.3826643454911647	0.6117074992170032	16.3633807661244717	0.6165187514602501	16.3504974090883657	0.6237356298251204	16.3325782285190648	0.6285468820683673	16.3124801384719085	0.6357637604332376	16.2776394901813042	0.6405750126764844	16.2563700185738895	0.6453862649197314	16.2436907565590580	0.6526031432846017	16.2391385781123532	0.6574143955278485	16.2291823604757504	0.6622256477710955	16.2145687572419490	0.6694425261359658	16.1768589148166519	0.6742537783792126	16.1500340647394722	0.6790650306224595	16.1290227433230733	0.6862819089873299	16.1127498072177495	0.6910931612305767	16.1029327621331646	0.6983100395954471	16.0761539980943482	0.7031212918386939	16.0540312273914658	0.5611893506629109	16.5735556783847144	0.5539724722980406	16.6070000875514943	0.5491612200547937	16.6315345157458587	0.5443499678115468	16.6545110972051269	0.3952011482708935	17.5236745493513197	0.4024180266357639	17.4608138344665882	0.4072292788790107	17.4215125763549672	0.4120405311222576	17.3843242803375588	0.4192574094871280	17.3355324613898318	0.4240686617303748	17.3068773640797779	0.4288799139736217	17.2818680183619975	0.4360967923384921	17.2493992361603325	0.4409080445817389	17.2208965020922733	0.4457192968249858	17.1919211369043978	0.4529361751898561	17.1465006338315078	0.4577474274331029	17.1117654659843375	0.7079325440819408	16.0318385690216800	0.4649643057979732	17.0624504153154675	0.4745868102844671	16.9985121296753050	0.4818036886493374	16.9580093539766352	0.4866149408925843	16.9329727597295161	0.4914261931358311	16.9113818043608646	0.4986430715007014	16.8862048285947459	0.5034543237439483	16.8678913137348871	0.5082655759871951	16.8454041748632868	0.5154824543520655	16.8011180610451483	0.5202937065953124	16.7740395883233582	0.5275105849601828	16.7398702935215198	0.5323218372034296	16.7162040173062785	0.5371330894466765	16.6919811592162084	0.4697755580412201	17.0293115281479039	0.3903898960276466	17.5632916866406603	0.7151494224468111	16.0177981365323809	0.7247719269333049	16.0075321281531799	0.9027882599334395	15.5772523784426546	0.9075995121766863	15.5744074497339611	0.9124107644199332	15.5701118817205160	0.9196276427848035	15.5572441105023440	0.9244388950280504	15.5411237485721703	0.9316557733929207	15.5250947484465556	0.9364670256361677	15.5209526534459172	0.9412782778794145	15.5194300050690526	0.9484951562442848	15.5091687850044870	0.9533064084875317	15.4952407987745406	0.9581176607307785	15.4810202281307241	0.9653345390956488	15.4746296423704930	0.9701457913388958	15.4740276621155193	0.9749570435821427	15.4674922206827627	0.9821739219470130	15.4535113543260287	0.9869851741902599	15.4393618129172676	0.9942020525551302	15.4309471003104655	0.9990133047983771	15.4296884819994755	1.0038245570416240	15.4286514652406037	1.0110414354064943	15.4225723737857514	1.0158526876497413	15.4119368686926901	1.0206639398929882	15.4023590891093072	1.0278808182578585	15.3987523296048430	1.0326920705011053	15.3959019813570457	1.0399089488659756	15.3884259432686363	0.8955713815685691	15.5888691880983519	0.8907601293253222	15.6056796509896145	0.8859488770820754	15.6209218521000057	0.8787319987172051	15.6300286885018913	0.7319888052981752	15.9894325032394562	0.7368000575414221	15.9686885223764694	0.7416113097846689	15.9499229075709756	0.7488281881495392	15.9348319857662837	0.7536394403927862	15.9265120456706590	0.7608563187576565	15.9049754682861550	0.7656675710009033	15.8849468481175702	0.7704788232441502	15.8639075661358540	0.7776957016090206	15.8442814715266032	0.7825069538522674	15.8370528587726280	0.7873182060955143	15.8296806910000090	0.7945350844603847	15.8135582473648455	0.7199606746900580	16.0136214953931386	0.7993463367036315	15.7954903962340865	0.8113744673117487	15.7696290649166180	0.8161857195549955	15.7671926756962648	0.8234025979198658	15.7560799946610093	0.8282138501631129	15.7395973139849641	0.8330251024063597	15.7215557785253104	0.8402419807712300	15.7042852429446036	0.8450532330144769	15.7007449203925589	0.8498644852577237	15.6948263130860504	0.8570813636225941	15.6771150447226670	0.8618926158658410	15.6598272678028358	0.8691094942307113	15.6417723781075093	0.8739207464739582	15.6349027982200166	0.8041575889468784	15.7775100611506325	0.3831730176627763	17.6141876125755950	0.3783617654195294	17.6474612007751368	0.3735505131762825	17.6817470571823421	0.0666666666666667	7.9999999999999556	0.0687500000000000	7.9999999999999565	0.0708333333333333	7.9999999999999467	0.0729166666666667	7.9999999999999138	0.0750000000000000	7.9999999999999192	0.0770833333333333	7.9999999999999609	0.0791666666666667	8.0000000000000178	0.0812500000000000	8.0000000000000142	0.0833333333333333	7.9999999999999885	0.0854166666666667	7.9999999999999885	0.0875000000000000	7.9999999999999565	0.0895833333333333	7.9999999999999911	0.0916666666666667	8.0000000000001368	0.0937500000000000	8.0000000000008633	0.0958333333333333	8.0000000000042579	0.0979166666666667	8.0000000000202700	0.1000000000000000	8.0000000000949179	0.1020833333333333	8.0000000004471641	0.1041666666666667	8.0000000020906850	0.1062500000000000	8.0000000098396917	0.1083333333333333	8.0000000459668392	0.1104166666666667	8.0000002162023289	0.1125000000000000	8.0000010096166250	0.1145833333333333	8.0000047485036472	0.1166666666666667	8.0000221836127370	0.0645833333333333	7.9999999999999565	0.0625000000000000	7.9999999999999876	0.0604166666666667	8.0000000000000107	0.0583333333333333	8.0000000000000178	0.0041666666666667	8.0000000000000053	0.0062500000000000	8.0000000000000000	0.0083333333333333	7.9999999999999902	0.0104166666666667	7.9999999999999947	0.0125000000000000	8.0000000000000000	0.0145833333333333	7.9999999999999902	0.0166666666666667	7.9999999999999671	0.0187500000000000	7.9999999999999352	0.0208333333333333	7.9999999999999583	0.0229166666666667	7.9999999999999760	0.0250000000000000	7.9999999999999387	0.0270833333333333	7.9999999999999432	0.1187500000000000	8.0001044258131362	0.0291666666666667	7.9999999999999538	0.0333333333333333	7.9999999999999778	0.0354166666666667	7.9999999999999680	0.0375000000000000	7.9999999999999520	0.0395833333333333	7.9999999999999618	0.0416666666666667	7.9999999999999645	0.0437500000000000	7.9999999999999751	0.0458333333333333	7.9999999999999645	0.0479166666666667	7.9999999999999716	0.0500000000000000	7.9999999999999734	0.0520833333333333	7.9999999999999787	0.0541666666666667	8.0000000000000053	0.0562500000000000	8.0000000000000302	0.0312500000000000	7.9999999999999787	0.1208333333333333	8.0004883637026278	0.1229166666666667	8.0022990077296647	0.1250000000000000	8.0107249205140132	0.2244016936356293	19.4958313774659473	0.2316185720004995	19.3496268496258210	0.2364298242437465	19.2481059093327040	0.2412410764869933	19.1510025540078601	0.2484579548518636	19.0269489710145123	0.2532692070951105	18.9556026042616317	0.2580804593383574	18.8847675705248257	0.2652973377032277	18.8036427241919100	0.2701085899464746	18.7486831819491790	0.2749198421897215	18.6863144624688076	0.2821367205545918	18.5715130263851513	0.2869479727978387	18.4992305474632630	0.2195904413923824	19.5960809146251265	0.2941648511627090	18.4154311001368463	0.3037873556492028	18.3221458400372974	0.3110042340140731	18.2383307750856360	0.3158154862573200	18.1825533809544417	0.3206267385005668	18.1355697641383635	0.3278436168654372	18.0719974247466979	0.3326548691086840	18.0277466579782910	0.3374661213519309	17.9859350014480661	0.3446829997168012	17.9225869290181343	0.3494942519600481	17.8760380894430639	0.3567111303249184	17.8107288056014426	0.3615223825681653	17.7684152926658072	0.3663336348114122	17.7289584259455069	0.2989761034059559	18.3690610579788043	1.0447202011092225	15.3778300016228346	0.2123735630275120	19.7413385679310593	0.2027510585410183	19.9828921968525819	0.1270833333333333	8.0496878448146063	0.1291666666666667	8.2232878395852946	0.1312500000000000	8.9266299471929038	0.1333333333333333	11.3530642264032888	0.1354166666666667	16.7043140609478193	0.1375000000000000	18.7870998748920002	0.1395833333333333	19.5559275067884748	0.1416666666666667	19.8503681359552573	0.1437500000000000	20.0283390956609892	0.1458333333333333	20.1569795661611266	0.1479166666666667	20.3025289046867137	0.1500000000000000	20.4545855164610302	0.2075623107842652	19.8484414951939598	0.1520833333333333	20.6030223010401663	0.1562500000000000	20.9162850579875546	0.1583333333333333	21.0708734272152434	0.1604166666666667	21.2133914297340382	0.1625000000000000	21.3332837507327184	0.1645833333333333	21.4030859865940037	0.1738835450815370	21.1199841295068858	0.1786947973247839	20.8756080367002639	0.1859116756896542	20.5457100012485618	0.1907229279329011	20.3646209294800400	0.1955341801761479	20.2058615701807369	0.1541666666666667	20.7580378569050055	1.0495314533524693	15.3671641394440464	2.8609679229349201	1.3999999999999944	1.1866521422850056	15.2852845625324552	1.1818408900417587	15.2844501592322324	1.1577846288255242	15.2949966824180130	1.1192946108795492	15.3162520326112688	1.3526403446770230	15.3223718389483494	1.2275477863526041	15.2883693063832080	1.2540096736904620	15.2931883074797987	1.3574515969202698	15.3217725695200375	1.0832102190551975	15.3293548678319826	1.3622628491635167	15.3230286467576917	1.1072664802714320	15.3186087597307736	1.1529733765822774	15.2980087771770812	1.1241058631227960	15.3170118061109086	1.0783989668119505	15.3364006184898560	1.2828771871499431	15.2969184886107072	1.3694797275283868	15.3313495154051243	1.3742909797716336	15.3390175738497589	1.1914633945282525	15.2833882296188825	1.3454234663121525	15.3214116821508419	1.2203309079877336	15.2893019851381720	1.2900940655148136	15.2954092252494647	1.2323590385958509	15.2869826691497170	1.3117447006094243	15.3054069375014468	1.1698127594336414	15.2834297287903507	1.2443871692039683	15.2940866673704843	1.3165559528526714	15.3072741628370022	1.1024552280281852	15.3245228418850648	1.1650015071903945	15.2893730586161105	1.2997165700013071	15.2948156980053991	1.3237728312175414	15.3078915875651322	1.2371702908390978	15.2886209573632197	1.1746240116768885	15.2816256928658127	1.3285840834607883	15.3085315152248533	1.1120777325146787	15.3147609561624432	1.2949053177580605	15.2940494927936790	1.0952383496633147	15.3272014244002222	1.3358009618256588	15.3148670362935455	1.2491984214472152	15.2957257543370329	1.3406122140689056	15.3187774960526042	1.0904270974200678	15.3270482325219231	1.3791022320148805	15.3456272201219921	1.3069334483661774	15.3017303660964323	1.0735877145687038	15.3457257135452743	1.2732546826634494	15.2922793666861683	1.1457564982174071	15.2978206291388457	1.0663708362038335	15.3554771022943317	1.1986802728931227	15.2805299647359512	1.0567483317173396	15.3608908000086686	1.3911303626229978	15.3710433706014111	1.4031584932311150	15.4134715369699009	1.2155196557444867	15.2883355505028824	1.1361339937309134	15.3082040780166793	1.0615595839605867	15.3586393620826076	1.3983472409878683	15.3955594761309751	1.3863191103797510	15.3611054118234343	1.2034915251363696	15.2803556123068596	1.2660378042985789	15.2872362747482526	1.2780659349066963	15.2950125402097346	1.2083027773796167	15.2814755216490195	1.2612265520553323	15.2892574048519752	1.1289171153660431	15.3155666635741046	1.4079697454743618	15.4272346775679985	1.1409452459741602	15.3015748068385751	2.5001240046914037	9.9376381341176003	0.2773254683113450	18.6507088363851530	2.4760677434751690	10.6852131689339185	2.4977183785697807	10.0371423120571901	0.3398717474735544	17.9666418838203192	0.3422773735951778	17.9447049054106458	2.5674815360968601	7.0619860673563890	2.4929071263265334	10.2164959695282889	0.3591167564465419	17.7899576561444768	1.5883917045961200	15.6468574121113395	0.2725142160680980	18.7213663287029703	2.5602646577319903	6.9728794828488478	2.4808789957184163	10.5781040327152791	0.3470886258384247	17.8990570653993544	0.3543055042032950	17.8314721180450881	2.4880958740832870	10.3755026228394200	2.5626702838536137	6.9510525897635418	1.2467927953255917	15.2952801134967569	0.3518998780816716	17.8526418951599055	2.4856902479616632	10.4502766163967049	1.2684434304202026	15.2898918796574907	0.3350604952303075	18.0083393455654388	1.5715523217447560	15.6464007987498857	0.2797310944329684	18.6087467916378380	1.5763635739880026	15.6470155158300734	2.5338027703941326	8.2637994594918425	2.5386140226373790	8.0008617032856950	1.2588209259337089	15.2915192670171010	0.2965704772843325	18.3908322498166505	2.5313971442725083	8.3951733053052084	0.3061929817708262	18.2983111174456816	0.3085986078924496	18.2673322386135624	2.5434252748806259	7.7343243090740250	0.2917592250410856	18.4387067463408592	2.5265858920292619	8.6537923316127561	1.2564152998120854	15.2936390202112911	0.3134098601356965	18.2089815894173164	0.2893535989194621	18.4681559367692465	2.5217746397860146	8.9075492733280459	1.5811748262312495	15.6504132209631983	0.3182211123789434	18.1605651850183598	2.5049352569346506	9.7335243845802832	2.5554534054887430	7.1007879659959237	0.3013817295275794	18.3453202818737715	0.2845423466762153	18.5343245233788885	0.3302492429870607	18.0486003411494522	1.5835804523528731	15.6495923347281849	1.2516040475688384	15.2951957991084040	2.5097465091778974	9.5097224137197163	0.3230323646221903	18.1174126208094748	2.5145577614211452	9.2780664983073002	2.5506421532454961	7.3348727052732681	1.2636321781769557	15.2880028402200736	2.5169633875427682	9.1557931190708199	2.5482365271238727	7.4664609943109239	0.3254379907438137	18.0906020604951792	1.7808417943259951	15.9829197303204857	2.4520114822589347	10.9434184267355850	0.3639280086897888	17.7475909218496390	2.3798426986102319	11.0773129243615784	0.4553418013114795	17.1289052235668642	1.6172592180556011	15.6410582781142367	2.3846539508534788	11.0825852803135252	0.4505305490682326	17.1608152202076560	0.4481249229466092	17.1769708471129583	2.3894652030967256	11.1050363612386231	1.2179252818661104	15.2889274575589198	2.3918708292183490	11.1214717632954709	1.6148535919339779	15.6435393805030447	2.3966820814615959	11.1484177464666470	0.4385024184601155	17.2349313124459904	1.2227365341093572	15.2894014147862265	2.4014933337048427	11.1717759715077189	0.4336911662168685	17.2578862864447551	0.4312855400952451	17.2700575080115577	0.4433136707033624	17.2076320346057443	0.4601530535547264	17.0955429616628471	2.3750314463669850	11.0903540596028130	0.4625586796763498	17.0781089195000924	2.3461639329075035	11.2208064181317582	0.4890205670142077	16.9212146845800824	1.6268817225420948	15.6321368677355608	2.3509751851507503	11.2260874738368699	0.4842093147709609	16.9451712555050769	1.2107084035012399	15.2855894635809229	2.3557864373939972	11.2152515880021646	0.4793980625277140	16.9703457318290347	0.4769924364060906	16.9843577045590415	2.3605976896372440	11.1889794294420071	1.2131140296228635	15.2875895801930639	2.3630033157588679	11.1688708553965075	0.4721811841628435	17.0136717354548068	1.6220704702988480	15.6358190079209258	2.3678145680021143	11.1310868015057061	0.4673699319195966	17.0453061396686962	2.3726258202453616	11.1037875320251480	2.4063045859480896	11.1887651100221142	1.5932029568393669	15.6464692045675537	1.2251421602309804	15.2885090276909477	0.4264742878519983	17.2934122631507954	2.4472002300156879	10.9693897886766472	0.3879842699060232	17.5805889710284085	0.3855786437843998	17.5983087645131207	0.2677029638248511	18.7771079102982874	2.4544171083805582	10.9312689492914927	0.3807673915411528	17.6320565331012666	1.5980142090826137	15.6500572478527111	1.6004198352042369	15.6497105563873262	2.4592283606238050	10.9015466777934726	1.2395759169607212	15.2906239058891398	2.4640396128670519	10.8609699109083557	0.3711448870546591	17.6962903027868670	0.3687392609330357	17.7133837556237665	2.4688508651102987	10.8048295300626478	1.2419815430823447	15.2922455050056723	2.4712564912319226	10.7685856308963146	0.3759561392979060	17.6634558046048156	0.3927955221492700	17.5440940325584265	2.4423889777724415	10.9984989760057115	1.2347646647174741	15.2881037402429687	1.6100423396907311	15.6445106697323215	2.4135214643129594	11.1924110002758841	0.4216630356087514	17.3208505577577725	2.4183327165562067	11.1768720662862702	0.4168517833655044	17.3507068992419953	0.4144461572438810	17.3668408003163499	2.4231439687994536	11.1466207824916417	1.2299534124742273	15.2872844191988406	2.4255495949210770	11.1260136099535210	0.4096349050006342	17.4021979221228342	1.6052310874474842	15.6468675333943494	2.4303608471643239	11.0865506541982910	0.4048236527573873	17.4406576073432973	2.4351720994075707	11.0509883557472648	0.4000124005141404	17.4812258496959245	2.4375777255291942	11.0317024303505491	0.3976067743925169	17.5023787953644039	2.4087102120697130	11.1938518502007014	1.5667410695015089	15.6433788675532846	1.5595241911366386	15.6346837257761564	0.2628917115816043	18.8240569168047287	2.7551203735834884	1.3999999999999952	1.4849497813663122	15.5516262232538249	2.7599316258267357	1.4000000000000277	1.3550459707986462	15.3217775065198580	1.4801385291230651	15.5463942438942802	2.7647428780699821	1.3999999999998860	2.7671485041916060	1.3999999999999464	1.3502347185553993	15.3227233984513500	1.3598572230418930	15.3222806086939851	2.7719597564348524	1.4000000000000092	1.4729216507581948	15.5417208749627616	2.7767710086780997	1.3999999999999631	1.3646684752851399	15.3266831023670758	2.7791766347997231	1.3999999999999737	1.3670741014067636	15.3284331891060379	1.4681103985149480	15.5316812013172800	1.4753272768798182	15.5432784153067960	1.3478290924337757	15.3236723272457915	2.7503091213402420	1.3999999999999724	1.4897610336095590	15.5601278930731244	1.5090060425825464	15.5871756289268699	2.7190359817591370	1.4000000095370801	2.7214416078807599	1.4000000000414272	1.3309897095824119	15.3123045836125957	1.5041947903392996	15.5831169343064495	2.7262528601240072	1.3999999999999566	1.3333953357040351	15.3128600141628883	1.5017891642176762	15.5805193934848472	2.7310641123672545	1.4000000000000217	2.7334697384888780	1.4000000000000048	1.3382065879472822	15.3166378097179177	1.4969779119744293	15.5694450753160485	2.7382809907321244	1.4000000000000421	1.3430178401905288	15.3204965316599591	2.7430922429753717	1.4000000000000452	1.4921666597311822	15.5626274750335902	2.7479034952186181	1.3999999999999324	2.7839878870429695	1.3999999999999697	1.3261784573391651	15.3080093369974897	1.3718853536500104	15.3343653175132815	1.4632991462717011	15.5230543712787004	2.8296947833538151	1.3999999999999750	1.3959416148662447	15.3861004458405279	2.8345060355970619	1.4000000000000041	1.4344316328122197	15.4871494966886125	1.4007528671094915	15.4040269085429600	2.8393172878403092	1.4000000000000645	2.8417229139619327	1.4000000000000190	1.4392428850554666	15.4958597804409770	1.4296203805689729	15.4773448734370884	2.8465341662051791	1.3999999999999961	1.4272147544473495	15.4736143670046715	2.8513454184484264	1.3999999999999659	1.4103753715959852	15.4338128383436111	1.4224035022041026	15.4620475161101112	2.8561566706916728	1.4000000000000117	1.4127809977176089	15.4387886946998645	1.4055641193527384	15.4206920850505842	2.8272891572321917	1.3999999999999968	1.3935359887446215	15.3794309586077809	2.8224779049889452	1.3999999999999084	2.7936103915294632	1.4000000000000512	1.3766966058932573	15.3427656425856522	2.7960160176510871	1.3999999999999408	1.4584878940284542	15.5156605565138026	2.8008272698943339	1.3999999999999826	1.4560822679068306	15.5134639417998663	1.3815078581365041	15.3523871985029281	2.8056385221375808	1.4000000000000694	2.8585622968132967	1.3999999999999371	1.4512710156635837	15.5053400797390069	2.8104497743808277	1.3999999999999893	1.3839134842581273	15.3566165929072955	2.8128554005024515	1.4000000000000030	1.4464597634203369	15.5032550758290064	2.8176666527456979	1.3999999999999522	1.3887247365013746	15.3656920782186628	1.4440541372987135	15.5028704623865856	2.7887991392862168	1.4000000000000010	2.7142247295158901	1.4000956445284434	1.5138172948257933	15.5905958054899525	2.7094134772726433	1.5872670246183200	0.2268073197572527	19.4537099361408750	1.2804715610283199	15.2964651749582945	2.6131884324077053	10.9734373103392535	0.2219960675140058	19.5465093469204163	1.5547129388933918	15.6312915244384545	2.6179996846509526	11.2386623964205512	0.2171848152707589	19.6390787941145817	2.6083771801644589	10.7010224739307773	0.2147791891491355	19.6949456179061144	2.6252165630158228	11.5719560183855474	0.2099679369058886	19.7992485649645289	1.5523073127717684	15.6303634267657827	2.6300278152590697	11.7129936458273534	0.2051566846626417	19.9164837057189601	1.2852828132715668	15.2965884847706004	2.6348390675023166	11.8382257571329053	2.6228109368941994	11.4636397931053793	0.2292129458788761	19.3985225454846493	2.6059715540428354	10.5417526401192347	0.2340241981221230	19.2962848573613606	0.2604860854599809	18.8562350357333415	2.5771040405833539	8.6556296432818218	1.2708490565418258	15.2901365209315969	2.5795096667049777	8.9389923616107847	0.2556748332167340	18.9202269462295263	1.5643354433798855	15.6408824114475351	2.5843209189482241	9.2672985050835948	0.2508635809734871	18.9883440043616929	2.5891321711914714	9.4874708162520971	0.2460523287302402	19.0631188147812445	0.2436467026086168	19.1048260295228154	2.5939434234347178	9.7339283278988518	1.2756603087850729	15.2931709846858457	2.5963490495563417	9.8944000528356533	0.2388354503653699	19.1956934254040874	2.3437583067858800	11.2120421395367664	2.6011603017995881	10.2248853173087237	0.2003454324193948	20.0529794101183789	0.1979398062977714	20.1400206981687333	2.6396503197455630	11.8928954639080739	1.2876884393931900	15.2953267816542038	1.3021221961229306	15.2984617628921029	2.6805459638131621	8.1901377978703582	1.3045278222445540	15.3000481489108555	1.5306566776771573	15.6094268288662796	2.6853572160564085	8.0751997180199826	2.6877628421780324	8.0371304440532700	1.3093390744878011	15.3035994543944014	1.5258454254339104	15.6035419804411930	2.6925740944212788	7.9521305929561104	1.3141503267310479	15.3071746510010289	2.6973853466645261	7.8553262542277071	1.5210341731906636	15.5984489202352172	2.7021965989077730	7.3571107745524644	1.5186285470690402	15.5972091354027516	2.7046022250293964	5.5580457292771861	1.3189615789742948	15.3090518131620534	1.3213672050959182	15.3082529174979616	1.5354679299204042	15.6185348961906190	2.5722927883401070	7.6896180679294330	2.6757347115699148	8.4090546260001098	2.6709234593266684	8.8709109306370237	2.6420559458671868	11.9195420980313553	0.1931285540545245	20.2845278095135413	1.5474960605285215	15.6254474971444708	2.6468671981104337	11.9210564191643158	0.1883173018112776	20.4532705164150492	2.6516784503536805	11.7978607970060061	0.1835060495680307	20.6411982366574769	0.1811004234464073	20.7859937131239718	2.6564897025969274	11.4490387738112176	1.2924996916364369	15.2945554902967267	2.6588953287185513	11.1700702369074563	0.1762891712031604	20.9777269994576905	1.5426848082852747	15.6225656931016843	2.6637065809617977	10.3423120583287353	0.1714779189599135	21.4307984565728624	2.6685178332050450	9.2506529051381357	1.2973109438796837	15.2944256145817601	1.5378735560420278	15.6200471661407523	0.4938318192574546	16.9017313434558680	1.6340986009069653	15.6266922081494997	2.3389470545426332	11.1882167452249881	1.1048608541498084	15.3210842981226634	1.9588581273261298	16.3839231521455879	0.8763263725955815	15.6321585669575533	1.7303236457719029	15.7482442591363796	1.9636693795693767	16.3967300417718249	0.8715151203523347	15.6382107934844505	1.9684806318126236	16.4208538059497577	0.8667038681090878	15.6464315202287541	1.9708862579342472	16.4270811476600116	0.8642982419874644	15.6523743037748790	1.1096721063930555	15.3167575940594460	1.9756975101774941	16.4433870134905007	0.8594869897442174	15.6683016543785545	1.7255123935286560	15.6981119108050446	1.9805087624207409	16.4581992009101725	0.8546757375009706	15.6833377700927681	0.8522701113793472	15.6898849211971179	1.9564525012045062	16.3767990080971408	1.9853200146639878	16.4775947015675897	0.8811376248388285	15.6287809983871853	1.9516412489612593	16.3553830103693301	1.9227737355017782	16.2670718555814773	1.9251793616234016	16.2736542796719199	0.9100051382983098	15.5721793809615896	1.0976439757849381	15.3277673677245474	1.9299906138666485	16.2901962089365995	0.9051938860550629	15.5756864720981554	1.7375405241367734	15.8144717747929242	1.9348018661098956	16.3034530098545467	0.9003826338118160	15.5797393776799513	0.8979770076901926	15.5831569244800328	1.9396131183531424	16.3224625378245030	1.1000496019065615	15.3261305432140666	1.9420187444747656	16.3284266539033318	0.8931657554469457	15.5962675884144986	1.7351348980151498	15.7941932357390247	1.9468299967180125	16.3401071566110012	0.8883545032036988	15.6136514106349438	0.8835432509604519	15.6248119715515443	1.9877256407856110	16.4840276140479709	0.8474588591361003	15.6983945718699047	1.7231067674070326	15.6758656998579742	0.8089688411901252	15.7719977917650205	0.8065632150685019	15.7747483980771879	2.0310269109748331	16.6506108615141208	2.0334325370964561	16.6582789962407851	0.8017519628252550	15.7855880642335489	1.1265114892444195	15.3168219641270920	2.0382437893397030	16.6749900394828821	0.7969407105820081	15.8041539811808196	1.7086730106772918	15.5939424808670015	2.0430550415829503	16.6928094604967541	0.7921294583387612	15.8197131014213674	0.7897238322171378	15.8262484218668629	2.0478662938261971	16.7159623841723111	2.0502719199478205	16.7226732288930862	0.7849125799738909	15.8336188245963800	1.7062673845556686	15.5871925033440917	2.0550831721910674	16.7415965357408716	2.0262156587315858	16.6273213585441333	1.7134842629205389	15.6125977632053186	0.8137800934333721	15.7679074243937798	2.0214044064883394	16.6148327745479278	1.9925368930288578	16.5025751378341781	0.8426476068928535	15.7020269441857270	1.1144833586363021	15.3161123300516504	1.9973481452721047	16.5177893953393031	0.8378363546496066	15.7084525684857663	0.8354307285279832	15.7144478975429642	2.0021593975153515	16.5414094962399467	1.1168889847579258	15.3159671851361789	0.9148163905415566	15.5685111017455604	2.0045650236369750	16.5488513864915774	1.7182955151637860	15.6393717859459471	2.0093762758802218	16.5638117621449474	0.8258082240414895	15.7481678485242114	2.0141875281234687	16.5820066755106943	0.8209969717982424	15.7623879672332503	0.8185913456766190	15.7665316983031563	2.0189987803667155	16.6071684017090142	1.1217002370011726	15.3165350753754463	0.8306194762847363	15.7299999030491566	0.9172220166631800	15.5636549910733546	1.9179624832585314	16.2494174335442594	1.7423517763800203	15.8491454098551916	1.0182583137713646	15.4068641673943603	1.7688136637178780	15.9535792969652430	1.8217374383935938	16.0433707472532241	1.0134470615281179	15.4171428225989615	1.0687764623254570	15.3529137467008390	1.8265486906368407	16.0495920385032527	1.0086358092848711	15.4270870297047296	1.0062301831632474	15.4290956396216039	1.8313599428800875	16.0566852917799103	1.0711820884470804	15.3487795901084745	1.8337655690017109	16.0597858124307358	1.0014189309200006	15.4290647621554804	1.7640024114746311	15.9398549309778783	1.8385768212449576	16.0658843103723896	0.9966076786767536	15.4300302362383714	1.8433880734882047	16.0753969902810283	0.9917964264335067	15.4325251878856449	1.8169261861503467	16.0376196285372501	1.8145205600287235	16.0340039780432519	1.0230695660146116	15.4016839215343371	1.0254751921362351	15.4000416253208918	1.0543427055957164	15.3622755851164285	1.0519370794740928	15.3650318246207558	1.7856530465692422	15.9913552769097489	1.0591539578389633	15.3594055314322500	1.7880586726908654	15.9939210662563358	1.0471258272308459	15.3721852701692434	1.7760305420827482	15.9720571250118244	1.7928699249341122	16.0009376400203287	0.9893908003118833	15.4358612592096929	1.0423145749875991	15.3830905040975310	1.0375033227443522	15.3923857403091109	1.8000868032989827	16.0123732993872743	1.0350976966227288	15.3950548193061074	1.0639652100822099	15.3572518193987104	1.8048980555422296	16.0183231845647107	1.0302864443794819	15.3971905704956811	1.7712192898395014	15.9602549281739226	1.8097093077854767	16.0238360738531789	1.7976811771773593	16.0099651012865891	0.7801013277306440	15.8406017880742223	1.8481993257314515	16.0865161813708646	1.8506049518530749	16.0904679648249065	1.8890949697990500	16.1720433243291595	0.9460895301226614	15.5135662800626779	0.9436839040010380	15.5177399934845113	1.8939062220422966	16.1882369892738680	1.0880214712984444	15.3276302967604803	1.8963118481639205	16.1935366458814407	0.9388726517577911	15.5203306619348922	1.7471630286232669	15.8788535696010751	1.9011231004071671	16.2019235365630685	0.9340613995145441	15.5224932326092073	1.9059343526504142	16.2185338252068227	0.9292501472712973	15.5292185149624267	1.9083399787720376	16.2231246870390535	0.9268445211496738	15.5354022274755064	1.0928327235416915	15.3268868156739657	1.9131512310152845	16.2356889297831763	0.9220332689064269	15.5484941815320123	1.0856158451768210	15.3282615435703224	0.9509007823659082	15.5022852653864778	1.8842837175558029	16.1585459211743014	1.7519742808665140	15.9005464864616677	0.9845795480686365	15.4459591040168789	1.7591911592313842	15.9247943087790826	1.8554162040963218	16.0964745671239307	0.9797682958253895	15.4597758170535826	0.9773626697037662	15.4649652686956109	1.8602274563395687	16.1082359336803513	1.8626330824611923	16.1114719262605099	0.9725514174605193	15.4709322088943484	1.0759933406903273	15.3410461387546686	1.0808045929335743	15.3332331794401338	0.9677401652172722	15.4741305014466839	1.7543799069881374	15.9093567012254713	1.8722555869476860	16.1293921711466055	0.9629289129740254	15.4756976636891785	0.9605232868524020	15.4778177277995699	1.8770668391909329	16.1436936265114070	1.8794724653125561	16.1484533437997264	0.9557120346091551	15.4878649998975124	1.8674443347044392	16.1204110337502513	0.4962374453790780	16.8927878516979888	1.1313227414876663	15.3141302560739483	0.7752900754873971	15.8490406437345310	2.2379107574344488	15.9205176444359875	0.5972737424872625	16.4381142900629307	1.6557492360015764	15.5950944771658584	2.2427220096776956	15.6325289011534228	0.5924624902440156	16.4686666826186112	2.2475332619209425	15.3284363402662027	0.5876512380007688	16.4938401260404426	0.5852456118791454	16.5037841485161287	2.2523445141641893	15.0462384000091554	1.1842465161633822	15.2852238432200487	2.2547501402858128	14.8656950386537083	0.5804343596358985	16.5169662115119884	1.6509379837583296	15.6032269374296799	2.2595613925290596	14.4689909528669212	0.5756231073926517	16.5290949979617317	0.5732174812710282	16.5363593354023166	2.2643726447723065	14.0680096520608000	1.1794352639201353	15.2833013234415205	2.2667782708939299	13.8686117985214654	2.2355051313128254	16.0515405258911947	0.6044906208521328	16.3953020026505776	2.2042319917317204	16.9005381515647741	0.6309525081899907	16.3002155995934466	1.1722183855552650	15.2825856307753938	2.2090432439749677	16.8362246623607135	0.6261412559467439	16.3226131556457936	1.6629661143664465	15.5880569705250185	2.2138544962182141	16.7278459750146169	0.6213300037034970	16.3395874500370724	0.6189243775818736	16.3454947247066578	2.2186657484614609	16.6304997765115523	2.2210713745830848	16.5533734531017558	0.6141131253386266	16.3565538098462042	1.6605604882448233	15.5912028693238653	2.2258826268263316	16.4094849599859067	0.6093018730953799	16.3722805997383745	1.1770296377985119	15.2823642737401162	2.2306938790695785	16.2262830832934632	0.6020849947305094	16.4092874618220534	0.5684062290277813	16.5464835774194441	1.1890577684066290	15.2850562268532997	2.2715895231371768	13.4862712053150258	2.3100795410831521	11.2515561319829711	0.5251049588385593	16.7516368402040357	0.5226993327169359	16.7634024254768796	2.3148907933263985	11.1680108726827676	1.2010858990147462	15.2804615363283087	2.3172964194480228	11.1399632657503318	0.5178880804736889	16.7867237614725795	2.3221076716912692	11.1101861163982694	0.5130768282304421	16.8153755309604875	0.5106712021088187	16.8322242710533416	2.3269189239345160	11.1087844084160725	2.3293245500561395	11.1200206101363204	0.5058599498655717	16.8598142247011040	1.2058971512579930	15.2814486086877981	2.3341358022993868	11.1535509538193178	0.5010486976223248	16.8748883627134951	1.6292873486637185	15.6304276723757347	0.5299162110818062	16.7280587083797521	2.3052682888399048	11.3763139204621577	1.6389098531502124	15.6214382297771284	0.5347274633250531	16.7044677473429886	0.5635949767845343	16.5632195247804468	1.6461267315150827	15.6132119887653715	2.2764007753804236	13.0812383437672395	0.5587837245412874	16.5831802261847763	0.5563780984196640	16.5951345087324569	2.2812120276236705	12.7068911003048637	2.2836176537452939	12.5221567814880110	0.5515668461764172	16.6193869872123940	0.6333581343116141	16.2878321331486724	1.6437211053934591	15.6172291249216055	0.5467555939331703	16.6426620132524334	1.1938690206498757	15.2823941453312830	2.2932401582317876	11.9020835702255550	0.5419443416899233	16.6664791373166210	0.5395387155682999	16.6790742602067787	2.2980514104750349	11.6606394770624764	1.1962746467714993	15.2807105077040148	2.3004570365966583	11.5528872462737251	2.2884289059885408	12.1877098143828384	2.2018263656100974	16.9426208115590526	0.6381693865548610	16.2664977393115890	2.1970151133668505	16.9828901775902175	1.1433508720957837	15.2999591099860055	2.1007900685019125	16.9194516064800169	0.7343944314197987	15.9790375515414116	1.6918336278259281	15.5683864407302970	2.1056013207451594	16.9353312793907271	0.7295831791765518	15.9980986408435779	0.7271775530549283	16.0052274349399681	2.1104125729884062	16.9680361502451582	2.1128181991100297	16.9728104092332508	0.7223663008116814	16.0104705414943780	1.6894280017043044	15.5683905448475493	2.1176294513532765	16.9873895778282957	0.7175550485684346	16.0152822429433606	1.1481621243390303	15.2993617677874614	2.1224407035965234	17.0054376696892362	0.7127437963251876	16.0206965923468481	0.7103381702035642	16.0243896528686136	0.7392056836630455	15.9591762381608326	2.0959788162586657	16.9007442154897589	2.0935731901370422	16.8958441300556110	0.7440169359062924	15.9444024393486075	0.7728844493657736	15.8552385098281192	2.0647056766775611	16.7827395348806618	1.1337283676092897	15.3106652911146508	2.0671113027991845	16.7872300888293111	0.7680731971225268	15.8739201877005005	1.7014561323124218	15.5768441038836727	2.0719225550424314	16.8064551391125647	0.7632619448792799	15.8948212795780073	2.1272519558397702	17.0344986553566571	2.0767338072856782	16.8246611745618999	0.7560450665144096	15.9207326567071323	2.0815450595289251	16.8504502777409648	1.1385396198525368	15.3048358245679736	2.0839506856505490	16.8570832620222788	0.7512338142711626	15.9311423916472350	1.6966448800691749	15.5708863568805995	2.0887619378937954	16.8676398622406225	0.7464225620279158	15.9390965972160288	0.7584506926360330	15.9132558454519941	2.0598944244343143	16.7595029429633975	1.1505677504606540	15.2991438085001707	0.7055269179603173	16.0420034261182494	0.6670369000143422	16.1906968543292216	0.6646312738927189	16.2045956062220640	2.1729588521506153	17.1203852743905145	1.1625958810687709	15.2916108658104797	2.1753644782722392	17.1075055327386423	0.6598200216494720	16.2226964298878720	1.6725886188529402	15.5776087852598533	2.1801757305154861	17.0907281501535344	0.6550087694062251	16.2345168136989493	2.1849869827587329	17.0723962728447916	0.6501975171629782	16.2421429991687738	0.6477918910413548	16.2441436901869096	2.1897982350019798	17.0702285533970830	1.1674071333120180	15.2856236371852319	2.1922038611236032	17.0442533861135921	0.6429806387981079	16.2488379572298953	1.6677773666096936	15.5802256556544449	2.1681475999073689	17.1074742195705802	1.1601902549471477	15.2948030999506575	0.6718481522575892	16.1631659474121570	2.1633363476641221	17.1161518175949752	1.6846167494610575	15.5684814109854290	2.1344688342046410	17.0423820904778545	0.7007156657170704	16.0645601214421951	1.4175922499608558	15.4509640245527162	0.6959044134738236	16.0856786726496033	2.1416857125695112	17.0672559787275091	0.6934987873522002	16.0945839068332006	1.1553790027039008	15.2963594785217705	2.1296575819613941	17.0377203246132396	2.1464969648127581	17.0855235435053530	1.6798054972178107	15.5710600869887443	2.1513082170560049	17.0896865091903898	0.6838762828657065	16.1173392748383506	0.6814706567440829	16.1226265475223656	2.1561194692992518	17.1088370109280135	2.1585250954208752	17.1065877192563072	0.6766594045008361	16.1385895925921545	1.6773998710961873	15.5733839471126121	0.6886875351089533	16.1084911564189994	2.1392800864478878	17.0653557973682695	0.1666666667666667	21.4297475399600295	0.1690722928382901	22.2733665580645024


==> 5-dm/bdry0_300.txt <==
0.5804343596358985	16.4525271645151285	1.2155196557444867	15.4056384128224817	0.7151494224468111	16.0098224918770278	2.1104125729884062	16.7480690064023818	0.7247719269333049	15.9839344925419553	1.4079697454743618	15.4429497878443271	2.0911675640154188	16.6432394407272461	0.7440169359062924	15.9406589933092580	2.0815450595289251	16.5966399286076225	0.7632619448792799	15.8946224678830319	2.0623000505559377	16.4777532679552756	1.6292873486637185	15.5509289400785651	0.7825069538522674	15.8452150694289777	2.0430550415829503	16.3779156845774487	0.7921294583387612	15.8181120356680953	1.1962746467714993	15.3987553613337056	2.0238100326099624	16.2891991486755963	0.8113744673117487	15.7822115286258207	2.1296575819613941	16.8373303121401072	2.0141875281234687	16.2555458726671382	0.6959044134738236	16.0606947654926557	2.1489025909343815	16.9723472939650755	1.5811748262312495	15.5510472543415350	1.7255123935286560	15.4695554923947167	2.2451276357993191	15.1150873944282402	1.2443871692039683	15.4054594364876394	0.5996793686088859	16.3849145392517954	2.2258826268263316	16.1218743652811227	0.6093018730953799	16.3453601305322103	2.2162601223398375	16.4746014381529733	1.5907973307177432	15.5511261751332466	0.6285468820683673	16.2756313839600892	2.1970151133668505	16.8807666551131881	0.6477918910413548	16.2110136888702812	2.1777701043938622	16.9694309048905794	0.6574143955278485	16.1739654753015500	1.2251421602309804	15.4066862963810038	2.1585250954208752	16.9653735818217157	0.6766594045008361	16.1163567275848507	1.6100423396907311	15.5540603958242603	0.8306194762847363	15.7521522305513404	1.9949425191504815	16.1367529721021405	1.6485323576367059	15.5480326997840415	1.8409824473665812	15.4999895006963602	0.9942020525551302	15.4989371406601091	1.8313599428800875	15.4854767359865004	1.0134470615281179	15.4829120668813722	1.8121149339070999	15.4612384880291067	1.6966448800691749	15.4965574067439746	1.0326920705011053	15.4664069104220019	1.7928699249341122	15.4499209530274086	1.0423145749875991	15.4544729632974995	1.7832474204476187	15.4462889189205121	1.1289171153660431	15.4149765507799650	1.0615595839605867	15.4347206810711377	1.7640024114746311	15.4395160109646650	1.0808045929335743	15.4323167702127186	1.7447574025016435	15.4462543188273305	1.0904270974200678	15.4281871573715197	1.7158898890421623	15.4840205119614556	1.1481621243390303	15.4159581682408398	0.9749570435821427	15.5303748659971870	1.8602274563395687	15.5422404237544001	0.9653345390956488	15.5335989792008391	0.8498644852577237	15.7176763553454304	1.9756975101774941	16.0444867761377310	0.8594869897442174	15.6987213411801694	1.9660750056909999	16.0083596985487517	1.1770296377985119	15.4028345042612571	0.8787319987172051	15.6691479362557047	1.9468299967180125	15.9086544963476531	1.6581548621231996	15.5368631403820761	2.2643726447723065	13.8720020124738639	0.8979770076901926	15.6328751909010322	0.9075995121766863	15.6057474327047281	1.9083399787720376	15.7244301422647350	0.9268445211496738	15.5760212739152148	1.8987174742855439	15.6809244223741473	1.1577846288255242	15.4120041250795641	0.9460895301226614	15.5483338563331532	1.8794724653125561	15.6031845300930740	1.6773998710961873	15.5126422326953382	1.9275849877450251	15.8122597019350692	0.5611893506629109	16.5140768968036546	1.1096721063930555	15.4218685886978992	1.5138172948257933	15.5280567815405224	1.3406122140689056	15.4305685446048688	2.5915377973130944	9.0431676241360854	0.2436467026086168	18.7256658453454641	2.5819152928266007	9.6547037256636905	1.4945722858528059	15.5093702905037674	0.2628917115816043	18.4733593662351794	2.5626702838536137	10.5697486760807724	1.3309897095824119	15.4254291793335216	0.2821367205545918	18.2809484673439435	2.5434252748806259	10.8778377765307059	0.2917592250410856	18.1726094203228286	2.2739951492588002	13.1526234914962483	2.5241802659076384	10.8009693364913684	0.3110042340140731	17.9829259057553621	2.5145577614211452	10.6609516070429127	0.2244016936356293	19.0905849758741368	1.3983472409878683	15.4440482303655120	2.6107828062860823	8.3925757589967489	0.2147791891491355	19.2830783790462519	2.7454978690969947	1.4000000000008272	1.3791022320148805	15.4312854057726785	2.7262528601240072	1.4000000233907182	2.7166303556375135	1.4000040914002954	2.7743653825564758	1.4000000000000055	2.6973853466645261	1.4328688992395604	1.4657047723933248	15.4940152254256489	1.4464597634203369	15.4640311820489540	2.6781403376915387	4.6734599199712124	2.6588953287185513	7.6475091045782992	0.1762891712031604	20.7806583757219627	2.6492728242320571	7.8984605380793163	1.4753272768798182	15.5042478057673438	0.1955341801761479	19.6236853754832623	2.6300278152590697	8.0740678656029203	2.7936103915294632	1.4000000000000132	1.3598572230418930	15.4301849840277505	0.3302492429870607	17.8337728026792171	2.7647428780699821	1.3999999999999935	1.3117447006094243	15.4125589136804422	1.2828771871499431	15.4187956376400095	0.4649643057979732	16.9763052575660858	2.3605976896372440	10.5749745649359443	0.4745868102844671	16.9223735887571820	2.8321004094754390	1.4000000000000015	2.8417229139619327	1.3999999999999984	2.3413526806642562	10.7671667566154223	2.3798426986102319	10.3087824130138763	0.4938318192574546	16.8177821274610722	1.5619298172582621	15.5471402820567466	0.5130768282304421	16.7220227357404880	2.3124851672047755	11.2269023508261547	1.2636321781769557	15.4112902031412435	0.5323218372034296	16.6394613128716742	2.2932401582317876	11.9479175532523563	0.5419443416899233	16.5930861552942126	2.3317301761777625	10.8799046155893535	2.4953127524481569	10.2192966812837298	0.4457192968249858	17.0707184095228754	2.3990877075832193	9.8958504012518986	0.3494942519600481	17.6697361792807826	2.4760677434751690	9.5655820074614279	0.3591167564465419	17.5835655788850467	2.4664452389886753	9.3188307156057064	2.8128554005024515	1.4000000000000103	1.4272147544473495	15.4505429589545784	1.5426848082852747	15.5476569792855077	0.3783617654195294	17.4536692234205155	1.5330623037987809	15.5471248258206689	0.3976067743925169	17.3684840332192358	2.4279552210427005	9.3310554437480917	0.4072292788790107	17.3056573053279195	1.2924996916364369	15.4175981407571374	2.4087102120697130	9.6475507178430320	0.4264742878519983	17.1813828831194222	2.4472002300156879	9.2107898243201820	1.4368372589338432	15.4588227291052114	1.7062673845556686	15.4864253339200424	1.5715523217447560	15.5513946808491568	1.5041947903392996	15.5170240961431283	1.4560822679068306	15.4743739253739570	1.4849497813663122	15.5093617879051848	1.6677773666096936	15.5287626766787756	1.6389098531502124	15.5464332682538000	1.6196648441772248	15.5522463494923144	1.5234397993122870	15.5338935342753377	1.6004198352042369	15.5533893069224849	1.5523073127717684	15.5501774239195107	1.6870223755826810	15.5056021421628198	0.0000000000000000	7.9999999996940296	2.1007900685019125	16.6994804001317654	1.7543799069881374	15.4422370301023957	2.3702201941237382	10.4488014999380852	2.3894652030967256	10.1172284408661444	2.4183327165562067	9.4699538297704677	2.4375777255291942	9.2608116725556719	2.4568227345021816	9.2440094001074673	2.4856902479616632	9.8294032950809473	2.5049352569346506	10.5289662856938211	2.5338027703941326	10.8417887949350451	2.5530477793671196	10.7547890722743187	2.5722927883401070	10.1776185323699089	2.6011603017995881	8.6579397589604845	2.6204053107725755	8.2185883390601635	2.6396503197455630	7.9719713755937773	2.6685178332050450	6.9587336891055287	2.6877628421780324	1.8942135091487662	2.7070078511510198	1.4005059027848552	2.7358753646105010	1.4000000002323503	2.7551203735834884	1.4000000000000024	2.7839878870429695	1.3999999999999893	2.8032328960159578	1.3999999999999928	2.8224779049889452	1.4000000000000141	2.3509751851507503	10.6759505451804930	1.7351348980151498	15.4594322907680173	2.3221076716912692	11.0196631995404619	2.2836176537452939	12.5465681222472298	1.7736249159611248	15.4370762293537904	1.8024924294206062	15.4574301686642777	1.8217374383935938	15.4712169538065805	1.8506049518530749	15.5194864792125315	1.8698499608260626	15.5720696208219724	1.8890949697990500	15.6391478997287532	1.9179624832585314	15.7710888643025680	1.9372074922315188	15.8578516606457320	1.9564525012045062	15.9543231607512670	1.9853200146639878	16.0929179854979409	2.0045650236369750	16.1848525512916446	2.0334325370964561	16.3435581719410870	2.0526775460694440	16.4320149078265061	2.0719225550424314	16.5290409515315240	2.1200350774749004	16.8055529789921465	2.1392800864478878	16.8780972039404666	2.1681475999073689	17.0129822644408648	2.1873926088803564	16.9082611560485923	2.2066376178533438	16.6856829541927176	2.2355051313128254	15.7317412538644152	2.2547501402858128	14.4790319091726296	2.3028626627182813	11.5456382315587085	1.4175922499608558	15.4469900895484873	2.8513454184484264	1.4000000000000086	0.6862819089873299	16.0870299863969173	0.3398717474735544	17.7424758848427011	0.9172220166631800	15.5899196094346788	0.3206267385005668	17.9034117712844001	0.9364670256361677	15.5617415145170828	0.9557120346091551	15.5392913697927550	0.3013817295275794	18.0773751381841663	0.9845795480686365	15.5125254042445118	1.0038245570416240	15.4915895214474943	1.0230695660146116	15.4711663037169060	0.2532692070951105	18.5927839629173981	0.2340241981221230	18.8730023475774935	1.0519370794740928	15.4433733123670240	1.0711820884470804	15.4325719956756870	0.2051566846626417	19.5033000338820770	1.1000496019065615	15.4260806185185224	0.1859116756896542	19.9877717525140852	1.1192946108795492	15.4197611755864745	0.8883545032036988	15.6538090015969402	0.8691094942307113	15.6833806530089372	0.3687392609330357	17.5132324340045358	0.3879842699060232	17.4103313666362070	0.5708118551494047	16.4816465357251190	0.6189243775818736	16.3084493894203106	0.5515668461764172	16.5504048110527151	0.6381693865548610	16.2453114939198073	0.5226993327169359	16.6766146013640260	0.6670369000143422	16.1451542270190593	0.5034543237439483	16.7697298922692788	0.7055269179603173	16.0347769247098988	1.1385396198525368	15.4121224394564837	0.4842093147709609	16.8688101976518610	0.4553418013114795	17.0234889130190048	0.7536394403927862	15.9192800820775986	0.7728844493657736	15.8662155245038736	0.4360967923384921	17.1256454808895526	0.4168517833655044	17.2411273103808647	0.8017519628252550	15.7981021464940632	0.8209969717982424	15.7675646856902816	0.8402419807712300	15.7327923189171699	0.7343944314197987	15.9612428384862390	0.2725142160680980	18.3983642915076544	1.2347646647174741	15.4073486017795105	0.1000000000000000	8.0489543504215479	1.2540096736904620	15.4086543715088613	0.0916666666666667	8.0106139391416828	1.2732546826634494	15.4126182576797675	0.0750000000000000	8.0004787610294805	0.0666666666666667	8.0001012279231283	1.3021221961229306	15.4169613933526577	0.0583333333333333	8.0000212483658419	1.3213672050959182	15.4144305445463612	0.0500000000000000	8.0000044809081192	0.0416666666666667	8.0000009390796745	0.0333333333333333	8.0000001978947903	1.3502347185553993	15.4299210883706657	0.0250000000000000	8.0000000415715391	1.3694797275283868	15.4311216129538540	0.0166666666666667	8.0000000089234256	1.3887247365013746	15.4346438184375199	0.0083333333333333	8.0000000018689885	0.1083333333333333	8.2137608560675535	0.1166666666666667	8.8474291455926259	0.0833333333333333	8.0022696496239245	0.5900568641223922	16.4183906543323950	1.1674071333120180	15.4082321275403249	1.2058971512579930	15.3983358976382245	0.1333333333333333	15.4323489760986021	1.1866521422850056	15.4021751176883388	0.1500000000000000	19.6655913514033998	0.1250000000000000	10.8098492653811480	0.1416666666666667	18.7313078139375762	2.7999999998500007	1.4000000000000068	2.6166666665166676	8.3036480847258556	0.4499999998500001	17.0467360952808917	2.3833333331833342	10.2418690234226339	0.4666666665166668	16.9667412941779503	0.2166666665166667	19.2409976534405835	0.4833333331833334	16.8736408342521429	2.3499999998500001	10.6825439689433264	0.1999999998500000	19.5299163625709724	2.3666666665166676	10.5020398420681769	2.6833333331833336	3.7200174713091707	2.8166666665166673	1.4000000000000115	0.4999999998500001	16.7853885719264646	2.3166666665166669	11.1524160751539387	0.5166666665166667	16.7034534325792876	2.6333333331833342	8.0418050253771423	2.2999999998500003	11.7088664277451944	0.5333333331833334	16.6343136809134293	0.5499999998500001	16.5551332581161219	2.2833333331833336	12.6363281901174105	2.8333333331833339	1.4000000000000035	0.1833333331833333	20.2961069353331780	2.2666666665166670	13.7197247170362040	0.5666666665166668	16.4942752685438947	2.6499999998500003	7.8871678116572088	2.3333333331833335	10.8620631472900264	0.4333333331833333	17.1389332311995268	2.2499999998500004	14.8089914225964936	0.2666666665166667	18.4344917303241296	2.5499999998500003	10.8267943244192395	2.7166666665166672	1.4000039569178708	0.2833333331833334	18.2670678213295545	0.2999999998500000	18.0812656271328684	2.5333333331833336	10.8867829610481692	2.5666666665166669	10.4337657242308399	2.5166666665166670	10.6928492035993354	0.3166666665166666	17.9282284447333353	2.7333333331833334	1.4000000101418557	2.4999999998500004	10.3724933203126479	0.2499999998500000	18.6318907647448917	0.3333333331833334	17.8019553778829618	2.5833333331833330	9.5739806623595367	2.4833333331833338	9.7966046735015659	0.3499999998500001	17.6652101170864171	2.7499999998500009	1.4000000000004968	2.4666666665166668	9.3305670399814549	0.3666666665166667	17.5247600289498031	2.6999999998500006	1.4257126175885408	2.6666666665166674	7.3410410209659256	2.4499999998500006	9.2088801088255252	0.3833333331833333	17.4243750158297033	2.7666666665166675	1.3999999999999950	2.4333333331833340	9.3056432886862837	0.3999999998500000	17.3529936463386996	2.5999999998500005	8.7598891798574616	0.4166666665166667	17.2437299832373192	2.4166666665166674	9.5310553864247467	0.2333333331833333	18.9086312002552184	2.3999999998500008	9.8737999460364367	2.7833333331833341	1.3999999999999870	1.3999999998500003	15.4437448429209940	2.2333333331833334	15.7707052146182338	1.1833333331833336	15.4020519698545861	1.6499999998500003	15.5466851185358319	1.6666666665166670	15.5308234956261213	1.1666666665166667	15.4083194019727827	1.1499999998500001	15.4148383425471867	1.6833333331833336	15.5067365236439549	1.1333333331833335	15.4125049853935021	1.6999999998500004	15.4923580304817410	1.1166666665166667	15.4197063306525646	1.7166666665166672	15.4831748320437317	1.7333333331833338	15.4625860104385104	1.0999999998500003	15.4238315624325733	1.0833333331833335	15.4311847392862909	1.7499999998500004	15.4438951787206253	1.0666666665166669	15.4329559251483399	1.7666666665166670	15.4389234745739348	1.0499999998500003	15.4465670946106268	1.7833333331833334	15.4465854782391840	1.0333333331833336	15.4654867794507691	1.7999999998500007	15.4556237501807914	1.0166666665166668	15.4783638549360383	1.6333333331833340	15.5481955044416544	1.8166666665166671	15.4653031534353254	1.1999999998499999	15.3981411240608885	1.2166666665166670	15.4055528855226864	1.4333333331833338	15.4550022763146515	1.3833333331833337	15.4317895597533887	2.8499999998500005	1.3999999999999997	1.3666666665166671	15.4305254742557523	1.4666666665166672	15.4944219314001082	1.4833333331833336	15.5078534306225926	1.3499999998500005	15.4303003460115740	1.3333333331833339	15.4255638773664323	1.4999999998500002	15.5137057951737418	1.3166666665166671	15.4128419340274299	1.5166666665166673	15.5289832491322333	1.2999999998500005	15.4166908220419892	1.5333333331833339	15.5469879792839052	1.2833333331833334	15.4185698387248973	1.5499999998500005	15.5493725727097409	1.2666666665166668	15.4109486043016322	1.5666666665166671	15.5476951374243271	1.2499999998500002	15.4065331823922396	1.5833333331833337	15.5512431986389750	1.5999999998500003	15.5535199317183057	1.2333333331833336	15.4080483165755329	1.6166666665166671	15.5527664955338309	0.9999999998500002	15.4939571180467244	1.8333333331833339	15.4883039976816566	1.8499999998500003	15.5169909209325922	2.0666666665166669	16.4978872080876044	0.7499999998500002	15.9254606068780085	2.0833333331833339	16.6037421633103364	2.0999999998500005	16.6766319181242686	0.7333333331833335	15.9628637556374908	0.7166666665166667	16.0055392550291771	2.1166666665166671	16.7734108728801772	0.6999999998500001	16.0493267087251681	2.1333333331833337	16.8495434174926118	1.4166666665166670	15.4439376439890950	0.6833333331833332	16.0958253966354157	2.1499999998500003	16.9699643048235593	2.1666666665166670	16.9528776346281056	0.6666666665166667	16.1449151637473491	0.6499999998500001	16.2028329283423531	2.1833333331833336	16.9394920313191832	0.6333333331833335	16.2587981647550173	2.1999999998500002	16.8308262965375448	0.6166666665166667	16.3176336502523220	2.2166666665166668	16.4572896752835121	0.5999999998500001	16.3829657640573281	0.7666666665166669	15.8844570747954137	2.0499999998500003	16.4114890129080635	0.7833333331833334	15.8426969199867553	0.7999999998500000	15.8008026572900562	0.9833333331833334	15.5171455072819295	0.9666666665166669	15.5314700584631513	1.8666666665166669	15.5613020136534068	0.9499999998500003	15.5432566299727117	1.8833333331833335	15.6174896819735434	0.9333333331833334	15.5661845881755738	1.8999999998500006	15.6861526904436079	1.9166666665166672	15.7601718349727253	0.9166666665166667	15.5894790689909151	0.8999999998500000	15.6275945635938633	0.5833333331833336	16.4417149894578642	1.9333333331833338	15.8376772648484554	1.9499999998500004	15.9224925923588163	0.8666666665166668	15.6860426194847253	1.9666666665166670	16.0091926327336971	0.8499999998500002	15.7175457927028415	1.9833333331833340	16.0741335040913569	0.8333333331833335	15.7463382956570275	1.9999999998500007	16.1601362370654869	0.8166666665166669	15.7732018806132057	2.0166666665166670	16.2648415836717888	2.0333333331833336	16.3286128754862752	0.8833333331833334	15.6608880847812344	1.4499999998500004	15.4670678207125967	0.1666666667666667	21.3020845650171182	0.1583333333333333	19.8761701172651364
0.5833333331833336	16.4422375351727261	1.2166666665166670	15.4058094736590352	0.7166666665166667	16.0058293946151515	2.1166666665166671	16.7766108156096543	0.7333333331833335	15.9624713663993134	1.4166666665166670	15.4440720774686824	2.0999999998500005	16.6754000234311519	0.7499999998500002	15.9257438363706463	2.0833333331833339	16.6063048148636376	0.7666666665166669	15.8848181472318597	2.0666666665166669	16.4991474642479901	1.6333333331833340	15.5480485850707755	0.7833333331833334	15.8429003723537996	2.0499999998500003	16.4142558869720396	0.7999999998500000	15.7998682261480639	1.1999999998499999	15.3981846120451689	2.0333333331833336	16.3292003269553838	0.8166666665166669	15.7731941734784744	2.1333333331833337	16.8519364264854197	2.0166666665166670	16.2665011011920448	0.6999999998500001	16.0494999481719809	2.1499999998500003	16.9751829247892125	1.5833333331833337	15.5513326282575957	1.7333333331833338	15.4629818281643274	2.2499999998500004	14.8243201820296147	1.2499999998500002	15.4066708633642175	0.5999999998500001	16.3837232250776772	2.2333333331833334	15.8000850410102416	0.6166666665166667	16.3176330352329870	2.2166666665166668	16.4625724055273714	1.5999999998500003	15.5535939791344404	0.6333333331833335	16.2595455923813823	2.1999999998500002	16.8437673002360846	0.6499999998500001	16.2032448401415046	2.1833333331833336	16.9459595550790780	0.6666666665166667	16.1445828131816533	1.2333333331833336	15.4087231428982410	2.1666666665166670	16.9471640629456282	0.6833333331833332	16.0958267861391136	1.6166666665166671	15.5528582376305202	0.8333333331833335	15.7465878822675176	1.9999999998500007	16.1612638846888572	1.6499999998500003	15.5468157521679000	1.8499999998500003	15.5160739060711030	0.9999999998500002	15.4939305847768019	1.8333333331833339	15.4884636608750199	1.0166666665166668	15.4784704030077496	1.8166666665166671	15.4654946261312674	1.6999999998500004	15.4925571813914047	1.0333333331833336	15.4656433332016672	1.7999999998500007	15.4561075807810653	1.0499999998500003	15.4458505618437041	1.7833333331833334	15.4463419783793832	1.1333333331833335	15.4126368710203465	1.0666666665166669	15.4330848247801597	1.7666666665166670	15.4387975277807339	1.0833333331833335	15.4312218455089223	1.7499999998500004	15.4440665940039210	1.0999999998500003	15.4240703141583655	1.7166666665166672	15.4830886393635776	1.1499999998500001	15.4151550840819684	0.9833333331833334	15.5182831395962104	1.8666666665166669	15.5614093620419673	0.9666666665166669	15.5320454056136725	0.8499999998500002	15.7174160989100233	1.9833333331833340	16.0704252389233417	0.8666666665166668	15.6860104440870707	1.9666666665166670	16.0110139327400027	1.1833333331833336	15.4022857224730494	0.8833333331833334	15.6609628457006274	1.9499999998500004	15.9237122439047436	1.6666666665166670	15.5312726900792377	2.2666666665166670	13.7343812708643043	0.8999999998500000	15.6280339521452216	0.9166666665166667	15.5889347459220122	1.9166666665166672	15.7599170590651241	0.9333333331833334	15.5662150357299112	1.8999999998500006	15.6864086004792380	1.1666666665166667	15.4094071553941721	0.9499999998500003	15.5434468405563386	1.8833333331833335	15.6174983485085264	1.6833333331833336	15.5070037664463207	1.9333333331833338	15.8379548848318166	0.5666666665166668	16.4942943192522691	1.1166666665166667	15.4198544477069639	1.5166666665166673	15.5295051342727710	1.3499999998500005	15.4317229156407087	2.5999999998500005	8.7585545609140443	0.2499999998500000	18.6355464243411397	2.5833333331833330	9.5782463866865424	1.4999999998500002	15.5138559743893936	0.2666666665166667	18.4352778944631837	2.5666666665166669	10.4331095806775185	1.3333333331833339	15.4261142842132060	0.2833333331833334	18.2675951041905655	2.5499999998500003	10.8180288600495444	0.2999999998500000	18.0829171582049533	2.2833333331833336	12.6535963022154121	2.5333333331833336	10.8805709760088085	0.3166666665166666	17.9288918145316494	2.5166666665166670	10.6923195301733145	0.2333333331833333	18.9198308731684435	1.3999999998500003	15.4441753338015335	2.6166666665166676	8.3043453759007253	0.2166666665166667	19.2445347209400168	2.7499999998500009	1.4000000000006234	1.3833333331833337	15.4318551004482192	2.7333333331833334	1.4000000128690691	2.7166666665166672	1.4000040804467999	2.7833333331833341	1.3999999999999877	2.6999999998500006	1.4272822588020595	1.4666666665166672	15.4947409737230100	1.4499999998500004	15.4671871965847263	2.6833333331833336	3.8645734770504410	2.6666666665166674	7.4049805094758465	0.1833333331833333	20.3590016118207764	2.6499999998500003	7.8872814366850248	1.4833333331833336	15.5085333918140904	0.1999999998500000	19.5349110220593154	2.6333333331833342	8.0415953460815786	2.7999999998500007	1.4000000000000068	1.3666666665166671	15.4311448005488643	0.3333333331833334	17.8039895974112561	2.7666666665166675	1.3999999999999950	1.3166666665166671	15.4129103254068323	1.2833333331833334	15.4187606933012891	0.4666666665166668	16.9671111165098232	2.3666666665166676	10.5039123344248413	0.4833333331833334	16.8742478990724969	2.8333333331833339	1.4000000000000037	2.8499999998500005	1.4000000000000001	2.3499999998500001	10.6826077336327607	2.3833333331833342	10.2473560210538785	0.4999999998500001	16.7853993222052935	1.5666666665166671	15.5478956410605260	0.5166666665166667	16.7036281037583656	2.3166666665166669	11.1554421815871780	1.2666666665166668	15.4110074450446302	0.5333333331833334	16.6346366878285004	2.2999999998500003	11.7178139888506259	0.5499999998500001	16.5544728971536159	2.3333333331833335	10.8621270894504658	2.4999999998500004	10.3643012722390733	0.4499999998500001	17.0473515627748640	2.3999999998500008	9.8780899622813845	0.3499999998500001	17.6655850829832310	2.4833333331833338	9.7532343580437999	0.3666666665166667	17.5260300212087650	2.4666666665166668	9.3223297346674343	2.8166666665166673	1.4000000000000115	1.4333333331833338	15.4558140201706813	1.5499999998500005	15.5505605259374491	0.3833333331833333	17.4259923599495004	1.5333333331833339	15.5472601319129211	0.3999999998500000	17.3547095335123132	2.4333333331833340	9.3058698549224612	0.4166666665166667	17.2476978557987870	1.2999999998500005	15.4174517748593995	2.4166666665166674	9.5336746890393194	0.4333333331833333	17.1393116365259424	2.4499999998500006	9.2068387226358421	1.4464597634203369	15.4661838326003593	1.7158898890421623	15.4749086439021166	1.5811748262312495	15.5491405072664950	1.5138172948257933	15.5225029976262316	1.4657047723933248	15.4814626546710041	1.4945722858528059	15.5145055771945763	1.6773998710961873	15.5193525971816353	1.6485323576367059	15.5371659488294984	1.6292873486637185	15.5496271344476540	1.5330623037987809	15.5338667743957597	1.6100423396907311	15.5546308192186000	1.5619298172582621	15.5525903797318179	1.6966448800691749	15.4938916046858193	0.0083333333333333	8.0000000011921664	2.1104125729884062	16.7524391349278758	1.7640024114746311	15.4382811414334835	2.3798426986102319	10.3120664139028229	2.3990877075832193	9.9157540875468992	2.4279552210427005	9.3847990945248529	2.4472002300156879	9.2274890973245860	2.4664452389886753	9.2985326359596812	2.4953127524481569	10.1965009979652308	2.5145577614211452	10.7519693482831720	2.5434252748806259	10.8607677843022135	2.5626702838536137	10.5860568102640382	2.5819152928266007	9.7490979888050653	2.6107828062860823	8.4393931992338285	2.6300278152590697	8.1053699037221616	2.6492728242320571	7.8777313709173100	2.6781403376915387	6.1443865948706788	2.6973853466645261	1.6159167938415646	2.7166303556375135	1.4001815374436686	2.7454978690969947	1.4000000000889063	2.7647428780699821	1.3999999999999919	2.7936103915294632	1.4000000000000050	2.8128554005024515	1.4000000000000052	2.8321004094754390	1.4000000000000028	2.3605976896372440	10.5853064042800487	1.7447574025016435	15.4522402882321472	2.3317301761777625	10.8944723618728823	2.2932401582317876	12.0982847441226493	1.7832474204476187	15.4417324252185768	1.8121149339070999	15.4651175751414041	1.8313599428800875	15.4821063597113859	1.8602274563395687	15.5425249654028370	1.8794724653125561	15.6025177435986642	1.8987174742855439	15.6756206311092399	1.9275849877450251	15.8149169813300574	1.9468299967180125	15.9023007367128439	1.9660750056909999	15.9926657638996375	1.9949425191504815	16.1417210222597021	2.0141875281234687	16.2273186486716519	2.0430550415829503	16.3923819617036415	2.0623000505559377	16.4821832044707648	2.0815450595289251	16.5740775843685348	2.1296575819613941	16.8543738431533470	2.1489025909343815	16.9033877851276984	2.1777701043938622	17.0007425436084816	2.1970151133668505	16.8194108118311334	2.2162601223398375	16.4738730186117976	2.2451276357993191	15.1977497304449027	2.2643726447723065	13.8642957181627153	2.3124851672047755	11.3045499596750023	1.4272147544473495	15.4526641800943594	2.8609679229349201	1.3999999999999957	0.6959044134738236	16.0592970055669930	0.3494942519600481	17.6448349224320005	0.9268445211496738	15.5753201685069484	0.3302492429870607	17.8072401170673373	0.9460895301226614	15.5472437384135169	0.9653345390956488	15.5240301403495167	0.3110042340140731	17.9831818723416319	0.9942020525551302	15.5006156718256918	1.0134470615281179	15.4799679073176026	1.0326920705011053	15.4555521072499804	0.2628917115816043	18.4927897059103117	0.2436467026086168	18.7333913867105402	1.0615595839605867	15.4361858985313365	1.0808045929335743	15.4270173960742785	0.2147791891491355	19.2706425831686623	1.1096721063930555	15.4230373173506070	0.1955341801761479	19.6573392844827772	1.1289171153660431	15.4155821401394011	0.8979770076901926	15.6302299621613550	0.8787319987172051	15.6687723041392744	0.3783617654195294	17.4606250595340882	0.3976067743925169	17.3466984148029937	0.5804343596358985	16.4438451084339547	0.6285468820683673	16.2762961995986259	0.5611893506629109	16.5146070241735963	0.6477918910413548	16.2065245317567701	0.5323218372034296	16.6256960396988163	0.6766594045008361	16.1172328240705802	0.5130768282304421	16.7210487782303439	0.7151494224468111	16.0060957932464696	1.1481621243390303	15.4041569724305543	0.4938318192574546	16.8192476342515320	0.4649643057979732	16.9662109228458569	0.7632619448792799	15.8904965657836534	0.7825069538522674	15.8380106627727830	0.4457192968249858	17.0728862196328741	0.4264742878519983	17.1847599912896420	0.8113744673117487	15.7819260515659288	0.8306194762847363	15.7479185791136498	0.8498644852577237	15.7116126365644195	0.7440169359062924	15.9401485623737713	0.2821367205545918	18.2832728653108596	1.2443871692039683	15.4083076798708927	0.1083333333333333	8.1128073958224771	1.2636321781769557	15.4081348226510748	0.1000000000000000	8.0247308502706840	1.2828771871499431	15.4080344292836120	0.0833333333333333	8.0011180653171152	0.0750000000000000	8.0002349853246564	1.3117447006094243	15.4161341336561577	0.0666666666666667	8.0000496486142811	1.3309897095824119	15.4132013464037598	0.0583333333333333	8.0000104056278740	0.0500000000000000	8.0000021946583448	0.0416666666666667	8.0000004594991356	1.3598572230418930	15.4317562008473104	0.0333333333333333	8.0000000970060761	1.3791022320148805	15.4320171840492648	0.0250000000000000	8.0000000205487716	1.3983472409878683	15.4337136189986879	0.0166666666666667	8.0000000046454627	0.1166666666666667	8.4908714290730867	0.1250000000000000	9.8870912185697453	0.0916666666666667	8.0052628433158350	0.5996793686088859	16.3809488285998839	1.1770296377985119	15.4050674727583896	1.2155196557444867	15.3948471586020279	0.1416666666666667	18.1135503242228637	1.1962746467714993	15.4001843750428975	0.1583333333333333	20.0418453838564758	0.1333333333333333	14.0200190506587585	0.1500000000000000	19.5106751572225861	2.8032328960159578	1.4000000000000032	2.6204053107725755	8.2498199982227245	0.4553418013114795	17.0179741887931897	2.3894652030967256	10.1311344395883900	0.4745868102844671	16.9239649104225300	0.2244016936356293	19.0867368061851650	0.4842093147709609	16.8691638046468242	2.3509751851507503	10.6734603970475419	0.2051566846626417	19.4286089266574109	2.3702201941237382	10.4589412263384887	2.6877628421780324	3.0282665498056640	2.8224779049889452	1.4000000000000128	0.5034543237439483	16.7672752435988457	2.3221076716912692	11.0631265089796713	0.5226993327169359	16.6727177981304422	2.6396503197455630	7.9817491017489193	2.3028626627182813	11.6194759363025035	0.5419443416899233	16.5934244563614293	0.5515668461764172	16.5492828052119059	2.2836176537452939	12.6224225661649356	2.8417229139619327	1.4000000000000152	0.1859116756896542	20.1658559295559066	2.2739951492588002	13.2695192368837755	0.5708118551494047	16.4791365201942064	2.6588953287185513	7.7483002510239753	2.3413526806642562	10.7728431706190957	0.4360967923384921	17.1220628181202414	2.2547501402858128	14.5214274269741992	0.2725142160680980	18.3759274817508071	2.5530477793671196	10.7933372884259065	2.7262528601240072	1.4000012945835019	0.2917592250410856	18.1735203701616470	0.3013817295275794	18.0662932288022624	2.5338027703941326	10.8885674498044587	2.5722927883401070	10.2367444845656461	2.5241802659076384	10.8153030600262028	0.3206267385005668	17.8908716688955884	2.7358753646105010	1.4000000082436177	2.5049352569346506	10.5233331949873090	0.2532692070951105	18.5875349664515888	0.3398717474735544	17.7392785373391710	2.5915377973130944	9.1370291247490290	2.4856902479616632	9.8780402145371689	0.3591167564465419	17.5909558796622321	2.7551203735834884	1.4000000000003414	2.4760677434751690	9.5119233516191137	0.3687392609330357	17.5119937865344752	2.7070078511510198	1.4123148959789571	2.6685178332050450	7.2614290738907252	2.4568227345021816	9.2171572026102186	0.3879842699060232	17.3999272036739256	2.7743653825564758	1.4000000000000008	2.4375777255291942	9.2837006341663404	0.4072292788790107	17.3124480013633075	2.6011603017995881	8.7217882718150470	0.4168517833655044	17.2426953598602744	2.4183327165562067	9.5080120727111463	0.2340241981221230	18.8970264523606772	2.4087102120697130	9.7074300129009270	2.7839878870429695	1.3999999999999859	1.4079697454743618	15.4446774574378374	2.2355051313128254	15.6641366349299229	1.1866521422850056	15.4017973141212110	1.6581548621231996	15.5387739205055446	1.6677773666096936	15.5307751802394556	1.1674071333120180	15.4082916325006973	1.1577846288255242	15.4116327671837823	1.6870223755826810	15.5032411412776465	1.1385396198525368	15.4097842257110660	1.7062673845556686	15.4841977689419679	1.1192946108795492	15.4189927857863314	1.7255123935286560	15.4709163482055523	1.7351348980151498	15.4619511798305762	1.1000496019065615	15.4238161030270824	1.0904270974200678	15.4283823725256859	1.7543799069881374	15.4421686660553110	1.0711820884470804	15.4312264086789241	1.7736249159611248	15.4366395124094957	1.0519370794740928	15.4453989337603357	1.7928699249341122	15.4512843250254406	1.0423145749875991	15.4549347867488880	1.8024924294206062	15.4585067683885864	1.0230695660146116	15.4695603320511026	1.6389098531502124	15.5437100057608575	1.8217374383935938	15.4699102733487717	1.2058971512579930	15.3972138708201403	1.2251421602309804	15.4069986493955930	1.4368372589338432	15.4583089252440971	1.3887247365013746	15.4325377252181717	2.8513454184484264	1.4000000000000001	1.3694797275283868	15.4311670691419476	1.4753272768798182	15.5012093564845763	1.4849497813663122	15.5093784699036341	1.3502347185553993	15.4304063150862589	1.3406122140689056	15.4280688410760618	1.5041947903392996	15.5172324392783931	1.3213672050959182	15.4131555331265364	1.5234397993122870	15.5321450449577103	1.3021221961229306	15.4173594995602627	1.5426848082852747	15.5520942878554518	1.2924996916364369	15.4180391446767597	1.5523073127717684	15.5512666349999602	1.2732546826634494	15.4103498115873823	1.5715523217447560	15.5484673932673125	1.2540096736904620	15.4072966093426196	1.5907973307177432	15.5523466198225879	1.6004198352042369	15.5536701003803834	1.2347646647174741	15.4087929585363952	1.6196648441772248	15.5520944862235222	1.0038245570416240	15.4905580015596094	1.8409824473665812	15.5003383246140825	1.8506049518530749	15.5182506991162494	2.0719225550424314	16.5236146576603353	0.7536394403927862	15.9164779582282403	2.0911675640154188	16.6436381121137735	2.1007900685019125	16.6801121179042724	0.7343944314197987	15.9605127523356654	0.7247719269333049	15.9839389136976848	2.1200350774749004	16.7886321307779625	0.7055269179603173	16.0343333226948523	2.1392800864478878	16.8726167241848870	1.4175922499608558	15.4444564506716020	0.6862819089873299	16.0867899966021746	2.1585250954208752	16.9665644338101416	2.1681475999073689	16.9536065644349243	0.6670369000143422	16.1437933473939168	0.6574143955278485	16.1769400698272108	2.1873926088803564	16.9206074167148302	0.6381693865548610	16.2429769844838496	2.2066376178533438	16.7238810577791632	0.6189243775818736	16.3097297930194287	2.2258826268263316	16.1550295956021230	0.6093018730953799	16.3489744072004299	0.7728844493657736	15.8665739752802732	2.0526775460694440	16.4258485429777465	0.7921294583387612	15.8172142538474176	0.8017519628252550	15.7977327576845212	0.9845795480686365	15.5157383831982969	0.9749570435821427	15.5223067979552347	1.8698499608260626	15.5708882339930739	0.9557120346091551	15.5362440534539417	1.8890949697990500	15.6389056293459348	0.9364670256361677	15.5614593298250981	1.9083399787720376	15.7215112991666341	1.9179624832585314	15.7659283604007072	0.9172220166631800	15.5885692483257312	0.9075995121766863	15.6096801730692931	0.5900568641223922	16.4180998400256222	1.9372074922315188	15.8552434800211515	1.9564525012045062	15.9524378961890267	0.8691094942307113	15.6822687690283882	1.9756975101774941	16.0461732240973944	0.8594869897442174	15.6995859453439461	1.9853200146639878	16.0832258591352009	0.8402419807712300	15.7322721096146481	2.0045650236369750	16.1821009942567677	0.8209969717982424	15.7658230423953949	2.0238100326099624	16.2972731284444983	2.0334325370964561	16.3291151163420061	0.8883545032036988	15.6519919226702893	1.4560822679068306	15.4724942606598326	0.1762891712031604	21.4104811513978746	0.1666666667666667	20.2775421731647647


==> 5-dm/bdry0_600.txt <==
0.7295831791765518	15.9731002018768571	0.7536394403927862	15.9156843398912269	2.0815450595289251	16.7923040071965666	0.7488281881495392	15.9219984017642435	1.2058971512579930	15.3336986942419706	2.0911675640154188	16.8395608933139762	0.7392056836630455	15.9425225997003466	2.0959788162586657	16.8554107075042410	1.6244760964204716	15.6050909205995598	1.4127809977176089	15.4297990766620465	2.1056013207451594	16.8969480840095123	0.7247719269333049	15.9923462540808909	2.1152238252316535	16.9418399467322907	0.7151494224468111	16.0229826897924035	1.2155196557444867	15.3324431084613089	2.1248463297181472	16.9822692873979477	0.7055269179603173	16.0451073879620374	2.1296575819613941	16.9920133372335549	1.6292873486637185	15.6011734510902560	1.6148535919339779	15.6056642335694811	2.0719225550424314	16.7586418697415525	2.0623000505559377	16.7139569333020148	1.6485323576367059	15.5853709432244898	0.8209969717982424	15.7503837431592615	2.0141875281234687	16.4964044989753447	0.8161857195549955	15.7599001265474943	2.0238100326099624	16.5414299853491755	0.8065632150685019	15.7773567049403223	2.0286212848532093	16.5608194390103023	1.1914633945282525	15.3379134893884199	0.7969407105820081	15.8049283806493079	2.0382437893397030	16.6053877036276774	1.6389098531502124	15.5918606105336508	0.7873182060955143	15.8384021730332449	2.0478662938261971	16.6444185891985441	0.7825069538522674	15.8552893495272347	1.1962746467714993	15.3390793091642230	2.0574887983126908	16.6962029138196968	0.7728844493657736	15.8748842586212433	0.7632619448792799	15.8922010370178146	2.0045650236369750	16.4677710676661135	0.6959044134738236	16.0690305474225106	0.6910931612305767	16.0819982635498455	2.2162601223398375	16.6491089381225521	0.6141131253386266	16.3446073131822551	2.2210713745830848	16.4994773726198680	1.5907973307177432	15.6186153126699576	0.6044906208521328	16.3774638086267430	2.2306938790695785	16.1552919985137784	0.5996793686088859	16.3990806143212851	2.2403163835560722	15.6915911131402854	0.5900568641223922	16.4441365151260293	1.2491984214472152	15.3473469587003351	2.2499388880425659	15.2073361049556404	0.5804343596358985	16.4837970698467444	2.2547501402858128	14.8730898257771944	1.7303236457719029	15.4932709896917444	0.5708118551494047	16.5232427913795092	2.2643726447723065	14.0982423850085201	0.5660006029061577	16.5443125506357234	1.2395759169607212	15.3357067916832062	2.1392800864478878	17.0220927504701471	0.6237356298251204	16.3150670526698462	0.6285468820683673	16.2988886386482221	1.2203309079877336	15.3296214486464688	2.1489025909343815	17.0678135884523066	0.6814706567440829	16.1085159494454686	2.1537138431776284	17.0566179772003359	0.6718481522575892	16.1425781054190907	2.1633363476641221	17.0613213568861362	1.6052310874474842	15.6122997940451640	0.6622256477710955	16.1820791487225151	2.1729588521506153	17.0513945393683528	0.6574143955278485	16.2039613462485619	1.2299534124742273	15.3299761667290788	2.1825813566371095	17.0470716478512827	0.6477918910413548	16.2408969869159954	2.1873926088803564	17.0017424431716009	0.6381693865548610	16.2697152106369032	2.1970151133668505	16.9129149513354200	1.5956085829609903	15.6168812459343034	2.2066376178533438	16.8029774841790065	1.2540096736904620	15.3512568768050830	0.8306194762847363	15.7331075411504973	1.1818408900417587	15.3333234696611029	1.0326920705011053	15.4256806477912960	1.1289171153660431	15.3565652347391186	1.8073036816638530	15.7341625410760830	1.0230695660146116	15.4365737821402771	1.8121149339070999	15.7634815720217976	1.0134470615281179	15.4429919579814001	1.8217374383935938	15.8123261336325189	1.6966448800691749	15.5188520046974201	1.0038245570416240	15.4487707709053108	1.8313599428800875	15.8560931440842090	0.9990133047983771	15.4527096153527257	1.1385396198525368	15.3527721742314966	1.8409824473665812	15.8946600952167731	0.9893908003118833	15.4622207756478502	1.8457936996098281	15.9124572113593334	0.9797682958253895	15.4794357032972965	1.8554162040963218	15.9446811738682737	1.7976811771773593	15.6674720014308022	0.9749570435821427	15.4908202955569294	1.0375033227443522	15.4171289624464389	1.7880586726908654	15.6081227048189959	1.7207011412854092	15.4998843091774994	1.0952383496633147	15.3818913873216658	1.7399461502583966	15.4970945007162317	1.0904270974200678	15.3886179532295770	1.1144833586363021	15.3611633856238505	1.7495686547448905	15.5017970777067333	1.0808045929335743	15.3936001981556743	1.7543799069881374	15.5050972036896706	1.7158898890421623	15.5037027113182404	1.0711820884470804	15.4045104419597099	1.7640024114746311	15.5171939395438176	1.0663708362038335	15.4028570467365942	1.7736249159611248	15.5443563678060741	1.0567483317173396	15.4043706472112003	1.1241058631227960	15.3595274597355207	1.7832474204476187	15.5824522826135947	1.0471258272308459	15.4080190711858780	1.7062673845556686	15.5062035406934289	1.9997537713937283	16.4514450957849263	1.6870223755826810	15.5318985772351041	0.9653345390956488	15.5068512495327493	1.9372074922315188	16.1957370758767922	0.8883545032036988	15.6203314923787104	1.9468299967180125	16.2292867926394173	1.6629661143664465	15.5716787661374259	0.8787319987172051	15.6305784533629062	1.9564525012045062	16.2618445071796351	0.8739207464739582	15.6367552532871397	1.1722183855552650	15.3296307918357453	1.9660750056909999	16.3103066333982945	0.8642982419874644	15.6524146490794713	1.9708862579342472	16.3263198818160795	1.6581548621231996	15.5796131861676717	0.8546757375009706	15.6758125586801640	1.9805087624207409	16.3575310794316273	0.8498644852577237	15.6916699243075222	1.9901312669072346	16.3948951669198806	0.8402419807712300	15.7163427710939416	0.8979770076901926	15.6121947482705767	1.8650387085828155	15.9790121109074121	1.9323962399882719	16.1814547169684140	0.9075995121766863	15.5971332559397045	1.1481621243390303	15.3460089659815679	1.8746612130693092	16.0095499129958618	0.9557120346091551	15.5195322673445677	1.8794724653125561	16.0207077216014930	1.6822111233394341	15.5383018576834484	0.9460895301226614	15.5292715040159877	1.8890949697990500	16.0476186857943617	0.9412782778794145	15.5352036311831032	1.8987174742855439	16.0789512407737334	0.9316557733929207	15.5482086780039666	1.9035287265287908	16.0908831304332551	1.1577846288255242	15.3397549880484352	0.9220332689064269	15.5645666566637768	1.9131512310152845	16.1219574406542954	1.6725886188529402	15.5548268487923256	0.9124107644199332	15.5848410967101749	1.9227737355017782	16.1480570262825651	1.1625958810687709	15.3351339089390279	2.2739951492588002	13.3183638407361844	1.5811748262312495	15.6179499830702220	2.2788064015020471	12.9125576638825219	2.5915377973130944	11.4044845897333218	0.2388354503653699	19.1023053391948281	2.5963490495563417	11.4851049598610331	1.4897610336095590	15.5569597171981737	0.2292129458788761	19.2264000162726667	2.6059715540428354	11.5131809871845316	0.2244016936356293	19.3203338867512464	1.3454234663121525	15.3833629568446426	2.6155940585293291	11.2447958448060454	0.2147791891491355	19.4973104518745401	2.6204053107725755	10.9566439260208437	0.2051566846626417	19.7233081969755695	2.6300278152590697	10.0798116892326206	1.4801385291230651	15.5466373000434039	0.1955341801761479	20.0474140827285829	2.6396503197455630	8.9271471913345284	0.1907229279329011	20.1762382571801631	1.3406122140689056	15.3836785036251680	1.3550459707986462	15.3802977648196393	0.2484579548518636	18.9960586743345488	0.2580804593383574	18.8299466513719089	2.5241802659076384	8.5670138797094921	0.3061929817708262	18.2190700353920292	2.5289915181508849	8.7935527108276208	0.5563780984196640	16.5817060163575896	0.2965704772843325	18.3379026353085237	2.5386140226373790	9.3597369698608883	1.5041947903392996	15.5764982948694009	0.2869479727978387	18.4457530282788476	2.5482365271238727	9.8707014239203588	0.2821367205545918	18.5033963581965288	1.3309897095824119	15.3771162712766927	2.5578590316103664	10.2874825700086170	0.2725142160680980	18.6109767063449354	2.5626702838536137	10.5078814868439814	1.4993835380960527	15.5726584688279068	0.2628917115816043	18.7462915935470740	2.5722927883401070	10.9221833968232307	2.5819152928266007	11.2300017182649281	1.3213672050959182	15.3770492067353786	2.6492728242320571	8.3686916436725696	2.6540840764753040	8.2215094232355383	2.7647428780699821	1.4000000000000039	1.3887247365013746	15.4029786649757678	2.7743653825564758	1.4000000000000181	2.7791766347997231	1.3999999999999841	1.4416485111770900	15.4944097301321069	2.7887991392862168	1.3999999999999813	2.7984216437727105	1.4000000000000192	1.3983472409878683	15.4125167154092306	2.8080441482592042	1.3999999999999977	2.8128554005024515	1.3999999999999719	1.4320260066905963	15.4687128935002018	2.8224779049889452	1.4000000000000183	2.8321004094754390	1.4000000000000123	2.8369116617186854	1.3999999999999964	1.4079697454743618	15.4243222268547644	2.8465341662051791	1.3999999999999932	1.4224035022041026	15.4461488375307976	1.4464597634203369	15.5017384509418541	0.1811004234464073	20.4549722831325944	2.7551203735834884	1.4000000000000141	2.7454978690969947	1.4000000000000434	0.1714779189599135	21.4155587029171208	2.6637065809617977	8.0298434009506607	1.4705160246365716	15.5387750429817650	2.6733290854482914	7.8677786077771543	1.3646684752851399	15.3829934946686837	2.6829515899347851	7.6601342259964236	2.6877628421780324	6.5982545503933183	1.4657047723933248	15.5345400902326372	2.6973853466645261	1.6650020831897208	2.7070078511510198	1.4001093373093441	1.3742909797716336	15.3935889442193368	2.7166303556375135	1.4000000083807218	2.7214416078807599	1.4000000000477908	1.4560822679068306	15.5134723540030706	2.7310641123672545	1.4000000000000095	1.3791022320148805	15.4001998401333431	2.7406866168537483	1.3999999999999848	2.8561566706916728	1.3999999999999919	0.3158154862573200	18.1091805872937215	1.1048608541498084	15.3679178173909108	2.5145577614211452	8.3756412915743272	1.5571185650150152	15.6084900695491644	0.4793980625277140	16.9644526250821208	2.3557864373939972	11.0921159548946502	0.4745868102844671	16.9929089404593689	2.3654089418804909	11.1184013379882760	0.4649643057979732	17.0449637722593437	2.3702201941237382	11.1276922211463472	2.3461639329075035	11.0750774890254160	1.2828771871499431	15.3576350083476942	2.3798426986102319	11.1354538482778800	1.5474960605285215	15.6029102037602314	0.4457192968249858	17.1280355467994028	2.3894652030967256	11.1311915803148924	1.2876884393931900	15.3560233893073743	2.3990877075832193	11.1034295164001762	0.4312855400952451	17.2061159332436091	0.4553418013114795	17.0842535259140327	2.4038989598264662	11.0765721378200048	0.4890205670142077	16.9130680307437018	1.2732546826634494	15.3562768642864214	0.5467555939331703	16.6203086147040686	2.2884289059885408	12.2059260710857131	1.5715523217447560	15.6145153204881986	0.5371330894466765	16.6609025548609893	2.2980514104750349	11.6658013886269565	0.5323218372034296	16.6832155595339806	1.2636321781769557	15.3521016791392242	2.3413526806642562	11.0735380283349922	2.3076739149615286	11.3470192205106279	2.3124851672047755	11.2414137644516750	0.5130768282304421	16.7795404353641153	2.3221076716912692	11.1250341246913944	0.5082655759871951	16.8070203060555130	1.5619298172582621	15.6100148864467290	2.3317301761777625	11.0831735793883777	0.4986430715007014	16.8601007130160703	0.5226993327169359	16.7287157588750581	0.4216630356087514	17.2653845460522710	0.4409080445817389	17.1537516241832400	2.4953127524481569	8.5128517617117723	1.3069334483661774	15.3653111196613636	0.3735505131762825	17.6295816359771642	2.4135214643129594	11.0001377106363094	2.4712564912319226	9.3988992640050313	2.4568227345021816	9.9597138145379489	1.5234397993122870	15.5898668958474289	0.3831730176627763	17.5529671759643300	2.4905015002049100	8.6482169197093146	0.3398717474735544	17.8873149971292200	0.3494942519600481	17.8173726711550913	2.4472002300156879	10.2925879304373549	0.3879842699060232	17.5104656394813709	1.5330623037987809	15.5995502491783746	2.4664452389886753	9.5927673089075878	1.3165559528526714	15.3753522534636051	0.3976067743925169	17.4366187370309937	2.4327664732859473	10.6846723175579879	0.3543055042032950	17.7747053202294367	0.3302492429870607	17.9675548186739320	2.5049352569346506	8.3923820286423876	1.2973109438796837	15.3559310272733569	1.5138172948257933	15.5824246154500141	0.4072292788790107	17.3662338687415350	2.4231439687994536	10.8739087223608681	0.4120405311222576	17.3313087812229369	0.3206267385005668	18.0557480417465221	2.4808789957184163	8.9981506412281842	1.5378735560420278	15.6006393149092961	2.4375777255291942	10.5639616818408069	0.3639280086897888	17.6970284860998319	1.4368372589338432	15.4793086907656612	1.6773998710961873	15.5469311244658588	1.6533436098799528	15.5808381391274562	1.5186285470690402	15.5855682334163355	1.4272147544473495	15.4565770583090192	1.5763635739880026	15.6160783791191449	1.7110786367989155	15.5030355605342383	1.5859860784744964	15.6193291360308866	1.4945722858528059	15.5630542415274160	1.6340986009069653	15.5984577277634955	1.7014561323124218	15.5126464404567752	1.5282510515555339	15.5936105946837120	1.6004198352042369	15.6150406731710483	1.5523073127717684	15.6057335206954395	1.4608935201500777	15.5219076362829700	1.6677773666096936	15.5659528004507042	1.6918336278259281	15.5251561295207274	1.6196648441772248	15.6032096589423617	1.6100423396907311	15.6094952942196592	1.4753272768798182	15.5435233902652996	1.6437211053934591	15.5890793792861668	1.4849497813663122	15.5513342661505547	1.5426848082852747	15.6024487915480314	1.5667410695015089	15.6118043701284268	1.5090060425825464	15.5799623528282378	0.0000000000000000	8.0000000000000000	1.7351348980151498	15.4934802862435408	2.5530477793671196	10.1061621142330509	2.5434252748806259	9.6092616509373645	2.5338027703941326	9.0565977021078670	2.5193690136643911	8.4494267154338498	2.5097465091778974	8.3687424359129299	2.5001240046914037	8.4343505676303749	2.4856902479616632	8.8084869395908889	2.4760677434751690	9.2136583599317969	2.4616339867454289	9.7772042400579426	2.4520114822589347	10.1289486242183617	2.4423889777724415	10.4400470952288931	2.4279552210427005	10.7820489071630163	2.4183327165562067	10.9469994067343421	2.4087102120697130	11.0457585508509464	2.3942764553399725	11.1184059846807095	2.3846539508534788	11.1367234092911200	2.3750314463669850	11.1325479243978371	2.3605976896372440	11.1074487978861942	2.3509751851507503	11.0807517313208983	2.3365414284210098	11.0770860514876457	2.3269189239345160	11.0956011238577883	2.5674815360968601	10.6897939958464647	2.5771040405833539	11.1259416326449010	2.5867265450698480	11.3326634809636264	2.6011603017995881	11.5068562416202109	2.8513454184484264	1.3999999999999673	2.8417229139619327	1.3999999999999746	2.8272891572321917	1.4000000000000814	2.8176666527456979	1.4000000000000443	2.8032328960159578	1.4000000000000243	2.7936103915294632	1.4000000000000015	2.7839878870429695	1.4000000000000670	2.7695541303132294	1.4000000000000352	2.7599316258267357	1.3999999999999904	2.7503091213402420	1.3999999999999799	2.3172964194480228	11.1771953014215715	2.7358753646105010	1.3999999999999941	2.7118191033942662	1.4000008736473126	2.7021965989077730	1.4073805059516724	2.6925740944212788	3.9063038749620720	2.6781403376915387	7.8054274301063868	2.6685178332050450	7.9571564114761122	2.6588953287185513	8.1185296373441300	2.6444615719888103	8.5905115480537440	2.6348390675023166	9.4454987216280930	2.6252165630158228	10.5663064066805568	2.6107828062860823	11.4180512641849372	2.7262528601240072	1.4000000000002735	1.7255123935286560	15.4969005497023247	2.3028626627182813	11.4786333713811786	2.2836176537452939	12.5545341325259940	1.9756975101774941	16.3450609162276024	1.9612637534477531	16.2816513660072921	1.9516412489612593	16.2460545164991430	1.9420187444747656	16.2131231931278812	1.9275849877450251	16.1624721423679532	1.9179624832585314	16.1365653261346829	1.9083399787720376	16.1064336728506383	1.8939062220422966	16.0638510852019465	1.8842837175558029	16.0362241806584329	1.8698499608260626	15.9931368872368314	1.8602274563395687	15.9617077118574073	1.8506049518530749	15.9290930706489444	1.8361711951233344	15.8767173056912156	1.8265486906368407	15.8344856915680747	1.8169261861503467	15.7885184027845629	1.8024924294206062	15.7022689274473812	1.7928699249341122	15.6361334635872833	1.7784361682043717	15.5608768091925374	1.7688136637178780	15.5298422763550672	1.7591911592313842	15.5103914184221860	1.7447574025016435	15.4997002070419292	1.9853200146639878	16.3749161835677199	1.9949425191504815	16.4179700893649247	2.0093762758802218	16.4869937280369001	2.0189987803667155	16.5147295612792568	2.2691838970155533	13.6798130252848260	2.2595613925290596	14.5434423589401298	2.2451276357993191	15.4412306167065729	2.2355051313128254	15.9301787942587474	2.2258826268263316	16.3634405480341591	2.2114488700965911	16.7091076005586103	2.2018263656100974	16.8466257218768405	2.1922038611236032	16.9844413786614084	2.1777701043938622	17.0325047251513730	2.1681475999073689	17.0680752065095298	2.2932401582317876	11.9335737905759984	2.1585250954208752	17.0666612423126303	2.1344688342046410	17.0135056640688127	2.1200350774749004	16.9575182954438404	2.1104125729884062	16.9158066283362309	2.1007900685019125	16.8806455798925832	2.0863563117721720	16.8114959373066668	2.0767338072856782	16.7789120436550050	2.0671113027991845	16.7386419727679723	2.0526775460694440	16.6671569425650610	2.0430550415829503	16.6265497194307557	2.0334325370964561	16.5861292970761198	2.1440913386911347	17.0323855237492374	1.4175922499608558	15.4375878978059600	1.4512710156635837	15.5081552181338882	0.2773254683113450	18.5595910874835504	1.0759933406903273	15.3993715533084874	0.2195904413923824	19.3914897887051829	0.4938318192574546	16.8881134781337536	0.7007156657170704	16.0569019229183816	1.0615595839605867	15.4018729481416532	0.2340241981221230	19.1503304709013307	1.0519370794740928	15.4058329585497678	0.5034543237439483	16.8318159833831906	0.7103381702035642	16.0347432618777646	0.2436467026086168	19.0540937084240269	0.4842093147709609	16.9390523216147386	0.2532692070951105	18.9234100660346947	1.0278808182578585	15.4322679743192985	0.7199606746900580	16.0095412245398983	1.0182583137713646	15.4404805971276051	1.0086358092848711	15.4460516422169398	1.0423145749875991	15.4116184686405582	0.2677029638248511	18.6733609133228953	1.0856158451768210	15.3911294546575856	0.6862819089873299	16.0944388611351563	0.1583333333333333	20.7330707088798292	1.1529733765822774	15.3416650257642946	0.5275105849601828	16.7047940254695000	1.1433508720957837	15.3503329605507961	1.1337283676092897	15.3554273660010594	0.2099679369058886	19.6106779587985756	0.1762891712031604	20.7641927693724035	0.6670369000143422	16.1625479906775915	0.1859116756896542	20.3134291993998737	0.4024180266357639	17.4016422704728981	1.1096721063930555	15.3633163656402747	0.6766594045008361	16.1244135201452004	1.1000496019065615	15.3752310230542459	0.2003454324193948	19.8670578773041271	0.5178880804736889	16.7539022299492970	0.4697755580412201	17.0199183967458687	0.7343944314197987	15.9567161282667840	0.5852456118791454	16.4640049888224738	0.9027882599334395	15.6071373046977158	0.4264742878519983	17.2361075747780177	0.8931657554469457	15.6162654074636329	0.7921294583387612	15.8220395747620959	0.8835432509604519	15.6250662051356137	0.3591167564465419	17.7356682722863788	0.8017519628252550	15.7894697433591897	0.3446829997168012	17.8541070457960167	0.3687392609330357	17.6666013582710733	0.4168517833655044	17.2980806070972584	0.8594869897442174	15.6632280162553474	0.3783617654195294	17.5911746072206867	0.8113744673117487	15.7677107529368303	0.8450532330144769	15.7053674726215196	0.3927955221492700	17.4718608028651268	0.8354307285279832	15.7255471857634799	0.8691094942307113	15.6436521133105391	0.4360967923384921	17.1776316797249002	0.3350604952303075	17.9267500304495755	0.9172220166631800	15.5754532107656036	0.9942020525551302	15.4568087200830817	0.9845795480686365	15.4698748248109013	0.7440169359062924	15.9296151063498712	0.4601530535547264	17.0640069867637685	0.2917592250410856	18.3903654369984260	0.9701457913388958	15.4989163341530993	0.3013817295275794	18.2790630125179163	0.9605232868524020	15.5149198698701127	0.4505305490682326	17.1042396285485552	0.7584506926360330	15.9004130713313341	0.9509007823659082	15.5244584651956661	0.3110042340140731	18.1617387849470759	0.7680731971225268	15.8824456148840056	0.9364670256361677	15.5408902020961150	0.3254379907438137	18.0070121016454756	0.9268445211496738	15.5550547242962622	0.7776957016090206	15.8663433924486235	0.6526031432846017	16.2255803682849056	0.1541666666666667	20.5272907795157771	1.1192946108795492	15.3602262204274655	0.1500000000000000	20.2634341022195343	0.0500000000000000	8.0000000000005684	1.3261784573391651	15.3782802249837527	0.0541666666666667	8.0000000000027853	0.6093018730953799	16.3602309323954067	0.0583333333333333	8.0000000000133031	0.0625000000000000	8.0000000000628386	1.3117447006094243	15.3695973953940399	0.0666666666666667	8.0000000002989768	1.3021221961229306	15.3605804420271248	0.0708333333333333	8.0000000014166801	1.1674071333120180	15.3314072392373149	0.0750000000000000	8.0000000067600396	0.6189243775818736	16.3302050192252857	0.0791666666666667	8.0000000321219407	0.0833333333333333	8.0000001536506176	1.2780659349066963	15.3566471497546946	0.5515668461764172	16.6016956449018167	0.5611893506629109	16.5624266899605281	0.0875000000000000	8.0000007314488499	1.3358009618256588	15.3791590224175501	0.0416666666666667	7.9999999999999440	0.0041666666666667	8.0000000000000000	1.4031584932311150	15.4174885344060701	0.5756231073926517	16.5039950967266620	0.0083333333333333	7.9999999999999964	1.3935359887446215	15.4071653309105816	0.0125000000000000	7.9999999999999982	1.3839134842581273	15.4013478715850951	0.0166666666666667	7.9999999999999938	0.5948681163656391	16.4206707276915438	0.0208333333333333	7.9999999999999947	0.0250000000000000	8.0000000000000036	1.3694797275283868	15.3875052161981429	0.0291666666666667	7.9999999999999964	1.3598572230418930	15.3809166390377339	0.0333333333333333	7.9999999999999885	1.3502347185553993	15.3819110970278459	0.0375000000000000	7.9999999999999822	0.0458333333333333	8.0000000000000870	1.2684434304202026	15.3544887796817253	1.2924996916364369	15.3547319780368721	0.8258082240414895	15.7421152529370527	1.2251421602309804	15.3289085416063315	0.6333581343116141	16.2842799117606880	0.1125000000000000	8.0084763428584882	0.1333333333333333	14.6449973917220504	0.1375000000000000	18.3980055677209897	1.2347646647174741	15.3327389370712677	1.2010858990147462	15.3366606530894707	0.1083333333333333	8.0018040039848213	0.1208333333333333	8.1739150169371992	0.0916666666666667	8.0000035024512073	0.1416666666666667	19.4794076064021127	0.1166666666666667	8.0393519910650770	1.1866521422850056	15.3347757287359610	1.2443871692039683	15.3406003348359139	0.1041666666666667	8.0003789428629393	0.1000000000000000	8.0000797789307843	0.1250000000000000	8.7043721549662525	0.1291666666666667	10.4010135459146831	0.1458333333333333	19.9434170131065756	1.1770296377985119	15.3312411703764511	0.0958333333333333	8.0000166759088422	1.2588209259337089	15.3515030043433249	1.2107084035012399	15.3331641491034087	0.5419443416899233	16.6399488700415361	0.6429806387981079	16.2559714698297313	0.5749999998500001	16.5050864870655332	2.4083333331833336	11.0473099369446413	2.3999999998500008	11.0986807764342341	2.3083333331833336	11.3334761633445815	0.5416666665166668	16.6404382572874887	0.5249999998500001	16.7168407880082697	2.2583333331833337	14.5874518322285205	2.4166666665166674	10.9634987321019910	0.5333333331833334	16.6778873243574814	0.4166666665166667	17.2982641266211701	0.4083333331833333	17.3575973260979417	2.4249999998500003	10.8411746609601956	2.2999999998500003	11.5984836367755619	0.4249999998500000	17.2439979827470431	2.3166666665166669	11.1928271993283683	2.3499999998500001	11.0788007769781345	0.5666666665166668	16.5412227426615317	2.2833333331833336	12.5840748350372618	0.4833333331833334	16.9425872820416608	2.3416666665166668	11.0737057802104424	0.4749999998500002	16.9899062535374341	2.3583333331833329	11.0994217355225260	0.5499999998500001	16.6072810909215143	0.4916666665166669	16.8979312220226170	0.4666666665166668	17.0352992650104262	2.3666666665166676	11.1204501705888710	2.2749999998500003	13.2358789386383400	2.3333333331833335	11.0816377042755132	0.5583333331833334	16.5736271475377563	2.3749999998500009	11.1309566441111389	0.4583333331833335	17.0701091952651787	0.4999999998500001	16.8518863312442839	2.3249999998500002	11.1120410160935794	2.3833333331833342	11.1349160570333474	0.4499999998500001	17.1058528535869669	2.2916666665166670	12.0279653312780361	0.5083333331833334	16.8066344414880824	2.3916666665166675	11.1266686269550910	2.2666666665166670	13.9057849485122755	0.5166666665166667	16.7593546954270813	0.4333333331833333	17.1937527592554993	0.4416666665166668	17.1491226104784715	1.4083333331833334	15.4247508254202828	2.4333333331833340	10.6704936879812795	2.6833333331833336	7.5984368683323087	2.6749999998500003	7.8501473142018536	2.6666666665166674	7.9903596926279903	0.1749999998500000	20.9896088183358493	2.6583333331833341	8.1455188561226226	2.6499999998500003	8.3478097302539513	0.1833333331833333	20.3676416240535545	2.6916666665166669	5.2469383011382842	2.6416666665166670	8.8060443241601352	0.1999999998500000	19.8850719471856969	2.6333333331833342	9.6926341069551789	0.2083333331833333	19.6457892149659656	2.6249999998500009	10.6449418778253850	2.6166666665166676	11.1907270586638230	0.2166666665166667	19.4534329172872624	2.6083333331833338	11.4814958629186226	0.1916666665166666	20.1384039403833128	0.2249999998500000	19.3081408057137800	2.6999999998500006	1.5574766943241183	2.7166666665166672	1.4000000081241442	2.8499999998500005	1.3999999999999844	2.8416666665166672	1.3999999999999930	2.8333333331833339	1.4000000000000070	2.8249999998500006	1.4000000000000481	2.8166666665166673	1.4000000000000166	2.8083333331833340	1.3999999999999966	2.7999999998500007	1.4000000000000155	2.7083333331833335	1.4000788390179206	2.7916666665166674	1.4000000000000039	2.7749999998500008	1.4000000000000152	2.7666666665166675	1.4000000000000083	2.7583333331833342	1.4000000000000150	2.7499999998500009	1.4000000000000015	2.7416666665166676	1.3999999999999950	2.7333333331833334	1.4000000000000028	2.7249999998500001	1.4000000000172252	2.7833333331833341	1.4000000000000381	0.2333333331833333	19.1553517010105452	2.5999999998500005	11.5239122067228976	2.5916666665166672	11.4022322655931756	0.3333333331833334	17.9401672773109979	2.4999999998500004	8.4598440070003011	2.4916666665166671	8.6213538124632816	0.3416666665166667	17.8715007808010142	2.4833333331833338	8.9119181132593290	0.3499999998500001	17.8121918799816612	0.3583333331833334	17.7372400879038459	2.5083333331833337	8.3799503342854429	2.4749999998500005	9.2545857475749376	0.3666666665166667	17.6760002583598990	2.4583333331833339	9.9029634157249280	0.3749999998500001	17.6170846489723409	2.4499999998500006	10.2002067062530966	0.3833333331833333	17.5515018691173630	0.3916666665166667	17.4802274654463723	2.4416666665166669	10.4548472630900751	2.4666666665166668	9.5836540127293333	0.3249999998500001	18.0093899658270473	0.3166666665166666	18.0975913761121596	2.5166666665166670	8.3936591450917213	0.2416666665166667	19.0666709821115106	2.5833333331833330	11.2612231532369247	0.2499999998500000	18.9689993548131284	2.5749999998500002	11.0371346379718158	0.2583333331833333	18.8241542520026073	0.2666666665166667	18.6871351036698066	2.5666666665166669	10.6947140156983167	2.5583333331833336	10.3122702762124376	0.2749999998500000	18.5779670125818086	2.5499999998500003	9.9586928090660880	0.2833333331833334	18.4892450125513363	0.2916666665166667	18.3886630531569821	2.5416666665166670	9.5428068478052666	0.2999999998500000	18.2965449480088260	2.5333333331833336	9.0310628074858279	2.5249999998500003	8.6067891702793400	0.3083333331833333	18.1937711677296221	0.3999999998500000	17.4177654938565567	2.2499999998500004	15.2025375553019533	0.6916666665166668	16.0803219808660458	2.2416666665166671	15.6206072878242281	1.7166666665166672	15.5031771297823671	1.1166666665166667	15.3604177754847697	1.7083333331833339	15.5044217289715842	1.1249999998500002	15.3590476295029212	1.1333333331833335	15.3542930879382826	1.6999999998500004	15.5147255523428669	1.1416666665166668	15.3505868376449239	1.6916666665166669	15.5240860011189685	1.6833333331833336	15.5366213299132490	1.1499999998500001	15.3435118759212870	1.6749999998500003	15.5507651023661086	1.1583333331833334	15.3391146882955010	1.1666666665166667	15.3321220082995957	1.6666666665166670	15.5661632645767494	1.6583333331833336	15.5795728729307150	1.1749999998500003	15.3299982658617342	1.6499999998500003	15.5836065512901278	1.1833333331833336	15.3334717542442522	1.6416666665166673	15.5896481030979874	1.1916666665166669	15.3377791124965199	1.1999999998499999	15.3374959687132417	1.7249999998500005	15.4976301132117253	1.6333333331833340	15.5985686344619463	1.1083333331833334	15.3648592094037220	1.0999999998500003	15.3748558448907282	1.8249999998500004	15.8265753970716982	1.0166666665166668	15.4405772984012177	1.8166666665166671	15.7862747051602614	1.8083333331833338	15.7401627288098620	1.0249999998500001	15.4342038814387230	1.7999999998500007	15.6830357484123901	1.0333333331833336	15.4245345127098208	1.0416666665166670	15.4116422519316547	1.7916666665166674	15.6278688042291396	1.7833333331833334	15.5827695658913949	1.0499999998500003	15.4059627955353857	1.7749999998500003	15.5487823618529877	1.0583333331833336	15.4031894787138484	1.7666666665166670	15.5229485664270950	1.0666666665166669	15.4024779262435878	1.0749999998500002	15.4006674562898933	1.7583333331833337	15.5083792485989687	1.7499999998500004	15.5021087862330873	1.0833333331833335	15.3909249460759874	1.7416666665166671	15.4977203953031299	1.0916666665166668	15.3867106290758375	1.7333333331833338	15.4934822188528720	1.0083333331833335	15.4457034748591191	1.6249999998500007	15.6047828668626476	1.6166666665166671	15.6042867261073592	1.3249999998500002	15.3773316652408010	1.5083333331833335	15.5787178406046500	1.4999999998500002	15.5728326297405815	1.3333333331833339	15.3771240058695202	1.4916666665166669	15.5585957490115891	1.3416666665166672	15.3831212284790961	1.3499999998500005	15.3816328362712191	1.4833333331833336	15.5492675473444226	1.3583333331833338	15.3806608100660576	1.4749999998500003	15.5424310710899416	1.4666666665166672	15.5351666882320831	1.3666666665166671	15.3842234774825819	1.4583333331833337	15.5166460057568756	1.3749999998500004	15.3938392030258768	1.3833333331833337	15.4014185937442498	1.4499999998500004	15.5055128852997726	1.4416666665166671	15.4939934121362590	1.3916666665166670	15.4055852782682976	1.4333333331833338	15.4713519969479059	1.3999999998500003	15.4142363976318961	1.4249999998500005	15.4515484358957451	1.3166666665166671	15.3753102526281342	1.2083333331833339	15.3330090176746641	1.5166666665166673	15.5841372305026145	1.5249999998500006	15.5907540641176734	1.2166666665166670	15.3317139023646867	1.2249999998500003	15.3282330438495595	1.6083333331833340	15.6102808932640045	1.2333333331833336	15.3315282983800127	1.5999999998500003	15.6148531407479574	1.5916666665166670	15.6183828033272025	1.2416666665166669	15.3372126719561361	1.5833333331833337	15.6181081442992991	1.2499999998500002	15.3474943861030759	1.2583333331833335	15.3517998235385704	1.5749999998500004	15.6157113920245347	1.2666666665166668	15.3531702651974395	1.5666666665166671	15.6119334671792558	1.5583333331833338	15.6088609063591992	1.2749999998500001	15.3558810927494989	1.5499999998500005	15.6036556151984378	1.2833333331833334	15.3573659876430462	1.2916666665166672	15.3549027429876013	1.5416666665166672	15.6016156838623878	1.5333333331833339	15.5994186855794084	1.2999999998500005	15.3578428061837275	1.3083333331833338	15.3661961283693191	0.5833333331833336	16.4715382993657258	0.9999999998500002	15.4517287517692310	0.9916666665166667	15.4592867436895354	0.6999999998500001	16.0581589248080085	2.1333333331833337	17.0007048844980950	2.1249999998500004	16.9808340663726369	0.7083333331833334	16.0383007119577847	2.1166666665166671	16.9454719422873126	0.7166666665166667	16.0183413837350699	2.1083333331833338	16.9068962852932145	0.7249999998500002	15.9914533625784667	0.7333333331833335	15.9594109396328907	2.0999999998500005	16.8688965002336495	2.0916666665166672	16.8402809668948628	0.7416666665166668	15.9352393561978669	2.0833333331833339	16.7983324329260668	0.7499999998500002	15.9185544744042229	0.7583333331833335	15.9028036076977575	2.0749999998500002	16.7705176132080247	0.7666666665166669	15.8852929752978351	2.0666666665166669	16.7302246909161525	2.0583333331833336	16.6988304227043329	0.7749999998500001	15.8703480136262733	2.0499999998500003	16.6533785847398477	1.4166666665166670	15.4350770592376119	0.7833333331833334	15.8521660181709816	2.1416666665166670	17.0261484025227752	2.1499999998500003	17.0650629024320857	0.5916666665166668	16.4361342150024008	2.2333333331833334	16.0414154076418853	0.5999999998500001	16.3975447298002415	0.6083333331833334	16.3633678809262797	2.2249999998500001	16.3701748979617001	2.2166666665166668	16.6341293081157175	0.6166666665166667	16.3364457796233253	2.2083333331833335	16.7705942437740312	0.6249999998500000	16.3107077590288867	0.6333333331833335	16.2839722007303713	2.1999999998500002	16.8745279983836376	0.6416666665166668	16.2587877190739718	2.1916666665166669	16.9595602873250968	2.1833333331833336	17.0399397805740591	0.6499999998500001	16.2329935754313013	2.1749999998500007	17.0430111641394539	0.6583333331833334	16.1998901498398418	0.6666666665166667	16.1633640230598985	2.1666666665166670	17.0574672849223603	0.6749999998499999	16.1305913952841244	2.1583333331833341	17.0531070663748991	0.6833333331833332	16.1030075626898075	1.8333333331833339	15.8636215837296781	0.7916666665166667	15.8229620049488275	0.7999999998500000	15.7948853340410817	1.9249999998500005	16.1545274610106127	0.9083333331833334	15.5951934134363892	0.9166666665166667	15.5752639647978945	1.9166666665166672	16.1320385026203468	0.9249999998500000	15.5581954386692782	1.9083333331833339	16.1022329757909262	1.8999999998500006	16.0820196758096543	0.9333333331833334	15.5451987405006449	1.8916666665166668	16.0549048498202040	0.9416666665166669	15.5346792560710671	0.9499999998500003	15.5245128240933319	1.8833333331833335	16.0297032389703062	1.8749999998500002	16.0096973748396429	0.9583333331833335	15.5158756754259297	1.8666666665166669	15.9835557481002830	0.9666666665166669	15.5041248035023322	1.8583333331833336	15.9540833480899416	0.9749999998500001	15.4906253532416134	0.9833333331833334	15.4714825123655135	1.8499999998500003	15.9258520571609825	1.8416666665166672	15.8970461263737999	0.8999999998500000	15.6090597439121570	2.0416666665166670	16.6196218244450193	1.9333333331833338	16.1842183295034268	0.8916666665166667	15.6170798481360613	2.0333333331833336	16.5792420282596069	2.0249999998500003	16.5459466864427966	0.8083333331833333	15.7734555261904177	2.0166666665166670	16.5047972646627059	0.8166666665166669	15.7588529222314460	0.8249999998500002	15.7425026136479556	2.0083333331833337	16.4801896432865540	1.9999999998500007	16.4527254083158319	0.8333333331833335	15.7279575871338206	1.9916666665166673	16.4009551793350745	0.8416666665166669	15.7126064502893605	1.9833333331833340	16.3676253445575881	0.8499999998500002	15.6912025810667508	0.8583333331833335	15.6653042641241900	1.9749999998500007	16.3401318283936092	1.9666666665166670	16.3119475103292082	0.8666666665166668	15.6475657828113111	1.9583333331833337	16.2684387194039388	0.8749999998500001	15.6350534899224254	0.8833333331833334	15.6253398601710085	1.9499999998500004	16.2399697893143298	1.9416666665166671	16.2097972130362713	2.8583333331833338	1.3999999999999617	0.1625000000000000	20.6714942028152322	0.1666666667666667	21.8377291156451285
0.7333333331833335	15.9590997995357640	0.7583333331833335	15.9043290103360562	2.0833333331833339	16.7986808205353313	0.7499999998500002	15.9193074921050695	1.2083333331833339	15.3330595417689803	2.0916666665166672	16.8418274468530882	0.7416666665166668	15.9353446019016243	2.0999999998500005	16.8687598013974025	1.6249999998500007	15.6048323764993651	1.4166666665166670	15.4344643118296734	2.1083333331833338	16.9088211440285505	0.7249999998500002	15.9914493395601216	2.1166666665166671	16.9481786249443402	0.7166666665166667	16.0184879372547755	1.2166666665166670	15.3317831267099738	2.1249999998500004	16.9828694883059121	0.7083333331833334	16.0385658745188486	2.1333333331833337	16.9999165073839862	1.6333333331833340	15.5991230794181899	1.6166666665166671	15.6042983642409610	2.0749999998500002	16.7720313660055069	2.0666666665166669	16.7301172235706801	1.6499999998500003	15.5837676741844238	0.8249999998500002	15.7424631423806005	2.0166666665166670	16.5054682535470256	0.8166666665166669	15.7590371941400758	2.0249999998500003	16.5472058246174001	0.8083333331833333	15.7735068239382077	2.0333333331833336	16.5795791944847082	1.1916666665166669	15.3379018339012489	0.7999999998500000	15.7949281208071888	2.0416666665166670	16.6209352099509537	1.6416666665166673	15.5898999604723425	0.7916666665166667	15.8231333929846194	2.0499999998500003	16.6536185180168452	0.7833333331833334	15.8524641074991983	1.1999999998499999	15.3380133355660213	2.0583333331833336	16.7004084759827620	0.7749999998500001	15.8705652916592790	0.7666666665166669	15.8856700514237552	2.0083333331833337	16.4814431847073450	0.6999999998500001	16.0580046817261746	0.6916666665166668	16.0804169462952835	2.2166666665166668	16.6410074513514559	0.6166666665166667	16.3367764034350635	2.2249999998500001	16.3764411788529642	1.5916666665166670	15.6183234116701168	0.6083333331833334	16.3636673488966906	2.2333333331833334	16.0457270742847662	0.5999999998500001	16.3977417576760480	2.2416666665166671	15.6219579106346931	0.5916666665166668	16.4366283002751992	1.2499999998500002	15.3477657208200959	2.2499999998500004	15.2034024266733621	0.5833333331833336	16.4718057709316952	2.2583333331833337	14.6057587669168214	1.7333333331833338	15.4936170170462493	0.5749999998500001	16.5049165152693291	2.2666666665166670	13.9223678189096685	0.5666666665166668	16.5413408653336447	1.2416666665166669	15.3372594175273598	2.1416666665166670	17.0281281258937476	0.6249999998500000	16.3108774627789792	0.6333333331833335	16.2839987601153169	1.2249999998500003	15.3276506987585819	2.1499999998500003	17.0700144370875506	0.6833333331833332	16.1030273786739251	2.1583333331833341	17.0526065659829200	0.6749999998499999	16.1305798446784827	2.1666666665166670	17.0613843604576587	1.6083333331833340	15.6105317324133317	0.6666666665166667	16.1635603999278565	2.1749999998500007	17.0460982054191490	0.6583333331833334	16.1999494804422390	1.2333333331833336	15.3315942294664609	2.1833333331833336	17.0452487068084331	0.6499999998500001	16.2331097036270826	2.1916666665166669	16.9652467483126799	0.6416666665166668	16.2590466163657403	2.1999999998500002	16.8805333565295825	1.5999999998500003	15.6150793103163341	2.2083333331833335	16.7796305757934263	1.2583333331833335	15.3531060575923153	0.8333333331833335	15.7283200543755335	1.1833333331833336	15.3335078917387282	1.0333333331833336	15.4246008551900324	1.1333333331833335	15.3542324942729138	1.8083333331833338	15.7399438946097607	1.0249999998500001	15.4343492705479139	1.8166666665166671	15.7862300096988388	1.0166666665166668	15.4406825415812250	1.8249999998500004	15.8264172874484075	1.6999999998500004	15.5151441351133457	1.0083333331833335	15.4451368791315211	1.8333333331833339	15.8634774296576744	0.9999999998500002	15.4518215759684701	1.1416666665166668	15.3507498029234828	1.8416666665166672	15.8969617101251739	0.9916666665166667	15.4593574170291763	1.8499999998500003	15.9257292582932735	0.9833333331833334	15.4713675383619194	1.8583333331833336	15.9542181083762848	1.7999999998500007	15.6827732580290391	0.9749999998500001	15.4907251973474978	1.0416666665166670	15.4110562632068220	1.7916666665166674	15.6268797136156579	1.7249999998500005	15.4981877876256586	1.0999999998500003	15.3756689499634387	1.7416666665166671	15.4979171052446443	1.0916666665166668	15.3870125412690655	1.1166666665166667	15.3604310643015154	1.7499999998500004	15.5020426794238002	1.0833333331833335	15.3910915792239784	1.7583333331833337	15.5083862438525042	1.7166666665166672	15.5032893926525457	1.0749999998500002	15.4017735812937424	1.7666666665166670	15.5229011301881190	1.0666666665166669	15.4027291527124870	1.7749999998500003	15.5487075786905358	1.0583333331833336	15.4032796220560630	1.1249999998500002	15.3590461465128065	1.7833333331833334	15.5828529033152776	1.0499999998500003	15.4060265849696005	1.7083333331833339	15.5045067335127129	1.9999999998500007	16.4523802574406410	1.6916666665166669	15.5245153312508553	0.9666666665166669	15.5043565312599156	1.9416666665166671	16.2095098997076441	0.8916666665166667	15.6171311559296750	1.9499999998500004	16.2404697150019253	1.6666666665166670	15.5666883431815801	0.8833333331833334	15.6247533363739102	1.9583333331833337	16.2685342366436281	0.8749999998500001	15.6351711440110321	1.1749999998500003	15.3300991403328553	1.9666666665166670	16.3124788418640634	0.8666666665166668	15.6476477304582193	1.9749999998500007	16.3413359057031116	1.6583333331833336	15.5793864733299969	0.8583333331833335	15.6652013593582673	1.9833333331833340	16.3683485589191520	0.8499999998500002	15.6912494992073341	1.9916666665166673	16.4013655656616990	0.8416666665166669	15.7129097041744537	0.8999999998500000	15.6093180813942869	1.8666666665166669	15.9842434221126748	1.9333333331833338	16.1846545643365189	0.9083333331833334	15.5953830279330834	1.1499999998500001	15.3438417678909023	1.8749999998500002	16.0105522593016616	0.9583333331833335	15.5160893449217721	1.8833333331833335	16.0293213872991949	1.6833333331833336	15.5365610575760869	0.9499999998500003	15.5244729921929210	1.8916666665166668	16.0552645435849506	0.9416666665166669	15.5347279083906074	1.8999999998500006	16.0825041301660150	0.9333333331833334	15.5454446376327713	1.9083333331833339	16.1023777530318668	1.1583333331833334	15.3392002240628234	0.9249999998500000	15.5582491439141783	1.9166666665166672	16.1329489331863485	1.6749999998500003	15.5511224914919612	0.9166666665166667	15.5756058555252501	1.9249999998500005	16.1547865900601195	1.1666666665166667	15.3315328949092962	2.2749999998500003	13.2450997936751875	1.5833333331833337	15.6181056006864356	2.2833333331833336	12.6015058499235000	2.5916666665166672	11.4063185984339324	0.2416666665166667	19.0685785303788045	2.5999999998500005	11.5175836293196756	1.4916666665166669	15.5587780059670084	0.2333333331833333	19.1545182931007680	2.6083333331833338	11.4799276017336886	0.2249999998500000	19.3095021972374212	1.3499999998500005	15.3832827853407874	2.6166666665166676	11.1961075415751434	0.2166666665166667	19.4549509292780485	2.6249999998500009	10.6704335976916873	0.2083333331833333	19.6468380109081302	2.6333333331833342	9.6921944577915884	1.4833333331833336	15.5497053644460852	0.1999999998500000	19.8974006453720200	2.6416666665166670	8.8112042186279140	0.1916666665166666	20.1459257883298548	1.3416666665166672	15.3835039873252430	1.3583333331833338	15.3811273097800800	0.2499999998500000	18.9722540259717327	0.2583333331833333	18.8260336190303583	2.5249999998500003	8.5944340780571693	0.3083333331833333	18.1937214044009288	2.5333333331833336	8.9989573485484105	0.5583333331833334	16.5736953446863211	0.2999999998500000	18.2968598876548292	2.5416666665166670	9.5381790287740351	1.5083333331833335	15.5801943048284937	0.2916666665166667	18.3908130139202441	2.5499999998500003	9.9566909863738129	0.2833333331833334	18.4897743922531141	1.3333333331833339	15.3772630268041564	2.5583333331833336	10.3061359550390463	0.2749999998500000	18.5803890958901867	2.5666666665166669	10.6893233725260561	1.4999999998500002	15.5732344657356965	0.2666666665166667	18.6887566363489981	2.5749999998500002	11.0308759904227713	2.5833333331833330	11.2594190572672517	1.3249999998500002	15.3783577457956007	2.6499999998500003	8.3500237287757297	2.6583333331833341	8.1442092836948259	2.7666666665166675	1.4000000000000083	1.3916666665166670	15.4056435126419178	2.7749999998500008	1.4000000000000152	2.7833333331833341	1.4000000000000381	1.4416666665166671	15.4944416441614372	2.7916666665166674	1.4000000000000041	2.7999999998500007	1.4000000000000155	1.3999999998500003	15.4142867821892047	2.8083333331833340	1.3999999999999975	2.8166666665166673	1.4000000000000166	1.4333333331833338	15.4713922412534242	2.8249999998500006	1.4000000000000479	2.8333333331833339	1.4000000000000075	2.8416666665166672	1.3999999999999926	1.4083333331833334	15.4247595274455378	2.8499999998500005	1.3999999999999839	1.4249999998500005	15.4516398279902685	1.4499999998500004	15.5063739570568284	0.1833333331833333	20.3734179139560112	2.7583333331833342	1.4000000000000152	2.7499999998500009	1.4000000000000012	0.1749999998500000	21.0643498426761901	2.6666666665166674	7.9894607099060995	1.4749999998500003	15.5436649743423985	2.6749999998500003	7.8467411390589428	1.3666666665166671	15.3842715383634641	2.6833333331833336	7.6258723308083729	2.6916666665166669	5.5166680743637970	1.4666666665166672	15.5355416157566317	2.6999999998500006	1.5844523204090131	2.7083333331833335	1.4000889067379216	1.3749999998500004	15.3940306713753792	2.7166666665166672	1.4000000083406490	2.7249999998500001	1.4000000000242325	1.4583333331833337	15.5168897901977445	2.7333333331833334	1.4000000000000030	1.3833333331833337	15.4019641066836890	2.7416666665166676	1.3999999999999952	2.8583333331833338	1.3999999999999633	0.3166666665166666	18.0991341419446456	1.1083333331833334	15.3647699587616078	2.5166666665166670	8.3907174856909119	1.5583333331833338	15.6089216988439983	0.4833333331833334	16.9432342560290508	2.3583333331833329	11.0987041077326793	0.4749999998500002	16.9906307457234362	2.3666666665166676	11.1201675820296568	0.4666666665166668	17.0364384723631908	2.3749999998500009	11.1308765239346545	2.3499999998500001	11.0771033306784297	1.2833333331833334	15.3574822967850508	2.3833333331833342	11.1352451681061506	1.5499999998500005	15.6039081919122644	0.4499999998500001	17.1051969657089451	2.3916666665166675	11.1271234805526547	1.2916666665166672	15.3550783577747865	2.3999999998500008	11.0997975203336203	0.4333333331833333	17.1938121785856204	0.4583333331833335	17.0708328076587286	2.4083333331833336	11.0508112171739192	0.4916666665166669	16.8984819889497011	1.2749999998500001	15.3559571489530082	0.5499999998500001	16.6072863259506818	2.2916666665166670	12.0382730604786055	1.5749999998500004	15.6158411894153897	0.5416666665166668	16.6399253738609119	2.2999999998500003	11.6045677180332820	0.5333333331833334	16.6783307534966134	1.2666666665166668	15.3532539366562304	2.3416666665166668	11.0734270663654328	2.3083333331833336	11.3359007439727915	2.3166666665166669	11.1951050941884418	0.5166666665166667	16.7594766596164497	2.3249999998500002	11.1131571239485556	0.5083333331833334	16.8066434239170874	1.5666666665166671	15.6118468549891318	2.3333333331833335	11.0818652828206812	0.4999999998500001	16.8523232682986333	0.5249999998500001	16.7170526989936263	0.4249999998500000	17.2441005275795725	0.4416666665166668	17.1494339237548168	2.4999999998500004	8.4603016859956739	1.3083333331833338	15.3662359278144063	0.3749999998500001	17.6180682533559860	2.4166666665166674	10.9649868788158429	2.4749999998500005	9.2561580641774661	2.4583333331833339	9.9042623470639839	1.5249999998500006	15.5906036274652564	0.3833333331833333	17.5516291655211312	2.4916666665166671	8.6243933829336150	0.3416666665166667	17.8730611856501405	0.3499999998500001	17.8135059957999573	2.4499999998500006	10.2022111667124182	0.3916666665166667	17.4806240092370544	1.5333333331833339	15.5996691529850704	2.4666666665166668	9.5841538407603544	1.3166666665166671	15.3753989174010606	0.3999999998500000	17.4184434684045613	2.4333333331833340	10.6721803904875436	0.3583333331833334	17.7419431192912853	0.3333333331833334	17.9407586812926141	2.5083333331833337	8.3789303735773597	1.2999999998500005	15.3579312410034401	1.5166666665166673	15.5844610074825756	0.4083333331833333	17.3581923409212138	2.4249999998500003	10.8423633084893982	0.4166666665166667	17.2985976765443539	0.3249999998500001	18.0076846834180628	2.4833333331833338	8.9153894291497586	1.5416666665166672	15.6023786170771732	2.4416666665166669	10.4602133885438793	0.3666666665166667	17.6772607118798035	1.4416485111770900	15.4887044719840148	1.6822111233394341	15.5382566996958911	1.6581548621231996	15.5743706899432990	1.5234397993122870	15.5873617995471605	1.4320260066905963	15.4667636188614424	1.5811748262312495	15.6173999228915985	1.7158898890421623	15.5002314774541503	1.5907973307177432	15.6183032674609965	1.4993835380960527	15.5664272981278557	1.6389098531502124	15.5953415664408972	1.7062673845556686	15.5073929461227209	1.5330623037987809	15.5942642678057464	1.6052310874474842	15.6129371710089426	1.5571185650150152	15.6064269528370616	1.4657047723933248	15.5283955952011965	1.6725886188529402	15.5575352122990491	1.6966448800691749	15.5188405047428777	1.6244760964204716	15.5993713697518679	1.6148535919339779	15.6062868102091485	1.4801385291230651	15.5483250957376882	1.6485323576367059	15.5843770718160233	1.4897610336095590	15.5563741568141172	1.5474960605285215	15.6046525949998660	1.5715523217447560	15.6145700588444107	1.5138172948257933	15.5840689962563008	0.0041666666666667	8.0000000000000018	1.7399461502583966	15.4951487210361751	2.5578590316103664	10.3315293377676980	2.5482365271238727	9.8762318393912789	2.5386140226373790	9.3531435050547334	2.5241802659076384	8.5402734180513242	2.5145577614211452	8.3560386795186226	2.5049352569346506	8.4067037767742594	2.4905015002049100	8.6720250543938242	2.4808789957184163	9.0270601939076052	2.4664452389886753	9.5907857733944439	2.4568227345021816	9.9611093917664615	2.4472002300156879	10.2981442240331624	2.4327664732859473	10.6870580256380041	2.4231439687994536	10.8831218989102307	2.4135214643129594	11.0055486446755548	2.3990877075832193	11.1048954617260129	2.3894652030967256	11.1333934229774361	2.3798426986102319	11.1336880365176345	2.3654089418804909	11.1165694827347608	2.3557864373939972	11.0890612823327537	2.3413526806642562	11.0740861831546464	2.3317301761777625	11.0872289496832366	2.5722927883401070	10.9049415738425886	2.5819152928266007	11.2763390635618919	2.5915377973130944	11.4217614510657555	2.6059715540428354	11.5018984902670809	2.8561566706916728	1.4000000000000370	2.8465341662051791	1.4000000000000068	2.8321004094754390	1.4000000000000501	2.8224779049889452	1.3999999999999966	2.8080441482592042	1.4000000000000150	2.7984216437727105	1.4000000000000108	2.7887991392862168	1.3999999999999764	2.7743653825564758	1.4000000000000186	2.7647428780699821	1.4000000000000195	2.7551203735834884	1.4000000000000214	2.3221076716912692	11.1412413844072500	2.7406866168537483	1.4000000000000010	2.7166303556375135	1.4000003311913523	2.7070078511510198	1.4029361133652010	2.6973853466645261	2.5641284427520210	2.6829515899347851	7.7273655979878928	2.6733290854482914	7.8837396181599093	2.6637065809617977	8.0448687464580235	2.6492728242320571	8.4068496156860526	2.6396503197455630	9.0097593885504939	2.6300278152590697	10.1292424940236483	2.6155940585293291	11.2924145374464509	2.7310641123672545	1.4000000000001180	1.7303236457719029	15.4959445121141250	2.3076739149615286	11.3644379393934383	2.2884289059885408	12.2550187267114179	1.9805087624207409	16.3633853081817229	1.9660750056909999	16.3003371334527962	1.9564525012045062	16.2625994443396849	1.9468299967180125	16.2305817077490779	1.9323962399882719	16.1778587004125889	1.9227737355017782	16.1508602137817334	1.9131512310152845	16.1227678780756918	1.8987174742855439	16.0776364187110232	1.8890949697990500	16.0507111227550112	1.8746612130693092	16.0055678401316754	1.8650387085828155	15.9761848640698254	1.8554162040963218	15.9448016637832719	1.8409824473665812	15.8929206887091485	1.8313599428800875	15.8535111322768909	1.8217374383935938	15.8104981989032431	1.8073036816638530	15.7322339118224779	1.7976811771773593	15.6653603924321452	1.7832474204476187	15.5792895308515966	1.7736249159611248	15.5421760051999094	1.7640024114746311	15.5166748190115520	1.7495686547448905	15.5012959585308696	1.9901312669072346	16.3925279848581376	1.9997537713937283	16.4382481423486198	2.0141875281234687	16.5050696417234057	2.0238100326099624	16.5330967680628689	2.2739951492588002	13.3133407773543659	2.2643726447723065	14.1545505996407126	2.2499388880425659	15.1622009251483405	2.2403163835560722	15.6989137838223005	2.2306938790695785	16.2005077257580119	2.2162601223398375	16.6105477602333877	2.2066376178533438	16.7779009502706700	2.1970151133668505	16.9369331063689081	2.1825813566371095	17.0101929947409545	2.1729588521506153	17.0653440725666847	2.2980514104750349	11.7186549819593200	2.1633363476641221	17.0710447917692392	2.1392800864478878	17.0319582800345941	2.1248463297181472	16.9701602844055337	2.1152238252316535	16.9312388146518664	2.1056013207451594	16.9041455930501563	2.0911675640154188	16.8298506262448306	2.0815450595289251	16.7977242896565748	2.0719225550424314	16.7610667907673516	2.0574887983126908	16.6888724652630671	2.0478662938261971	16.6471096404886119	2.0382437893397030	16.6085837205626206	2.1489025909343815	17.0403920959509421	1.4224035022041026	15.4463739251054477	1.4560822679068306	15.5151707910890302	0.2821367205545918	18.4941383543855338	1.0808045929335743	15.3945947362461055	0.2244016936356293	19.2844163374367987	0.4986430715007014	16.8601395952835595	0.7055269179603173	16.0452036926054795	1.0663708362038335	15.3981563425648087	0.2388354503653699	19.0953126474628050	1.0567483317173396	15.4016807040409880	0.5082655759871951	16.8045061298733884	0.7151494224468111	16.0215539813741010	0.2484579548518636	18.9790322463701102	0.4890205670142077	16.9142469697454203	0.2580804593383574	18.8299384636455152	1.0326920705011053	15.4245122575883666	0.7247719269333049	15.9917327015470416	1.0230695660146116	15.4363136595188841	1.0134470615281179	15.4438631646771576	1.0471258272308459	15.4071207920563680	0.2725142160680980	18.6148216262713042	1.0904270974200678	15.3831266443568015	0.6910931612305767	16.0802453533197749	0.1625000000000000	20.9143788523201195	1.1577846288255242	15.3346615833261346	0.5323218372034296	16.6810339419321814	1.1481621243390303	15.3460909719475662	1.1385396198525368	15.3533649251735991	0.2147791891491355	19.4975196353406233	0.1811004234464073	20.4838447378173498	0.6718481522575892	16.1432376013745618	0.1907229279329011	20.1309216905726416	0.4072292788790107	17.3652748132706733	1.1144833586363021	15.3602464634432341	0.6814706567440829	16.1076896201719890	1.1048608541498084	15.3698363306609131	0.2051566846626417	19.7305766642857066	0.5226993327169359	16.7297800197966993	0.4745868102844671	16.9919672982225194	0.7392056836630455	15.9412731810058030	0.5900568641223922	16.4418877259972369	0.9075995121766863	15.5964284150085355	0.4312855400952451	17.2063393557792210	0.8979770076901926	15.6115175395824064	0.7969407105820081	15.8059857387957319	0.8883545032036988	15.6209137357194567	0.3639280086897888	17.7023548043361352	0.8065632150685019	15.7757055577980339	0.3494942519600481	17.8096345188517837	0.3735505131762825	17.6272016321863383	0.4216630356087514	17.2664753901466774	0.8642982419874644	15.6513931388146581	0.3831730176627763	17.5502099869651005	0.8161857195549955	15.7570582454412200	0.8498644852577237	15.6908703023633898	0.3976067743925169	17.4366459265112894	0.8402419807712300	15.7145333290123883	0.8739207464739582	15.6341428718635260	0.4409080445817389	17.1496368323429280	0.3398717474735544	17.8858344444424944	0.9220332689064269	15.5650788324843337	0.9990133047983771	15.4505455564240410	0.9893908003118833	15.4615036880003220	0.7488281881495392	15.9152111622373535	0.4649643057979732	17.0393150052031643	0.2965704772843325	18.3365552481711838	0.9749570435821427	15.4873071358979697	0.3061929817708262	18.2220076040662775	0.9653345390956488	15.5057408028579200	0.4553418013114795	17.0838269839944132	0.7632619448792799	15.8911177229046281	0.9557120346091551	15.5193448886812373	0.3158154862573200	18.1037466543209398	0.7728844493657736	15.8734318624546962	0.9412782778794145	15.5327324540145515	0.3302492429870607	17.9645353865289543	0.9316557733929207	15.5451142716204167	0.7825069538522674	15.8525767458556803	0.6574143955278485	16.2048740938673390	0.1583333333333333	20.7689679159385712	1.1241058631227960	15.3576880902206536	0.1541666666666667	20.5173257334186658	0.0541666666666667	8.0000000000013500	1.3309897095824119	15.3786727681341837	0.0583333333333333	8.0000000000065405	0.6141131253386266	16.3452740234841052	0.0625000000000000	8.0000000000308642	0.0666666666666667	8.0000000001467395	1.3165559528526714	15.3710931477228261	0.0708333333333333	8.0000000006939747	1.3069334483661774	15.3629039652287940	0.0750000000000000	8.0000000033098821	1.1722183855552650	15.3298087079645828	0.0791666666666667	8.0000000156996016	0.6237356298251204	16.3138544532670728	0.0833333333333333	8.0000000750888898	0.0875000000000000	8.0000003570071456	1.2828771871499431	15.3531547064318339	0.5563780984196640	16.5822073529969671	0.5660006029061577	16.5421876961113945	0.0916666666666667	8.0000017104113788	1.3406122140689056	15.3771934774386292	0.0458333333333333	8.0000000000000302	0.0083333333333333	8.0000000000000000	1.4079697454743618	15.4218226266601501	0.5804343596358985	16.4845264706255854	0.0125000000000000	8.0000000000000000	1.3983472409878683	15.4111823125070799	0.0166666666666667	7.9999999999999964	1.3887247365013746	15.4043545663366821	0.0208333333333333	7.9999999999999956	0.5996793686088859	16.3978407624279363	0.0250000000000000	8.0000000000000036	0.0291666666666667	8.0000000000000000	1.3742909797716336	15.3892002803844861	0.0333333333333333	7.9999999999999964	1.3646684752851399	15.3831464795059283	0.0375000000000000	7.9999999999999831	1.3550459707986462	15.3817750764766643	0.0416666666666667	7.9999999999999609	0.0500000000000000	8.0000000000002540	1.2732546826634494	15.3544388109847940	1.2973109438796837	15.3564531048716493	0.8306194762847363	15.7338270136056231	1.2299534124742273	15.3301205871847124	0.6381693865548610	16.2700125525556167	0.1166666666666667	8.0197667809240425	0.1375000000000000	17.6269458818600526	0.1416666666666667	19.2389289140331989	1.2395759169607212	15.3353115014931465	1.2058971512579930	15.3346610764813267	0.1125000000000000	8.0041865396128227	0.1250000000000000	8.3999933348939901	0.0958333333333333	8.0000081393054501	0.1458333333333333	19.8615563759505136	0.1208333333333333	8.0907860633256288	1.1914633945282525	15.3337077204813781	1.2491984214472152	15.3423855104518463	0.1083333333333333	8.0008856564369406	0.1041666666666667	8.0001853508411589	0.1291666666666667	9.5722336000332415	0.1333333333333333	13.2027522572592346	0.1500000000000000	20.2037820652666866	1.1818408900417587	15.3313078227755977	0.1000000000000000	8.0000389944172206	1.2636321781769557	15.3531957078741783	1.2155196557444867	15.3302319600597503	0.5467555939331703	16.6208777178829123	0.6477918910413548	16.2409825854732475	0.5756231073926517	16.5025923296220896	2.4087102120697130	11.0447569748273935	2.4038989598264662	11.0807526008094026	2.3124851672047755	11.2660128238653101	0.5419443416899233	16.6393071944889108	0.5275105849601828	16.7041568227279846	2.2595613925290596	14.4973191213151811	2.4183327165562067	10.9443709780985241	0.5371330894466765	16.6589775873086978	0.4168517833655044	17.2970296040600751	0.4120405311222576	17.3301433871407049	2.4279552210427005	10.7890918289669706	2.3028626627182813	11.5111445061129789	0.4264742878519983	17.2345776070330565	2.3172964194480228	11.1866989556109147	2.3509751851507503	11.0798307879553946	0.5708118551494047	16.5224456488790814	2.2836176537452939	12.5654584183493938	0.4842093147709609	16.9380730130927759	2.3461639329075035	11.0728713173102573	0.4793980625277140	16.9664450195404228	2.3605976896372440	11.1050222109822663	0.5515668461764172	16.6009898238463371	0.4938318192574546	16.8862791256408471	0.4697755580412201	17.0205291486833517	2.3702201941237382	11.1251112406083941	2.2788064015020471	12.9493774108912305	2.3365414284210098	11.0790844869316540	0.5611893506629109	16.5619814692315828	2.3750314463669850	11.1309780328690504	0.4601530535547264	17.0623132968225271	0.5034543237439483	16.8322772501306908	2.3269189239345160	11.1052661212920416	2.3846539508534788	11.1346780864976953	0.4505305490682326	17.1035600500116587	2.2932401582317876	11.9496665149491683	0.5130768282304421	16.7800573341708734	2.3942764553399725	11.1214695420992697	2.2691838970155533	13.7109634858880352	0.5178880804736889	16.7529929071264867	0.4360967923384921	17.1771440737414132	0.4457192968249858	17.1249136084714877	1.4127809977176089	15.4301081415027994	2.4375777255291942	10.5699939167122032	2.6877628421780324	7.1651675517803080	2.6781403376915387	7.8251945572875119	2.6685178332050450	7.9662577172587987	0.1762891712031604	20.8900902825636834	2.6588953287185513	8.1355259326959306	2.6540840764753040	8.2456297502096874	0.1859116756896542	20.2714430157480194	2.6925740944212788	4.9074608854250386	2.6444615719888103	8.6519510498812071	0.2003454324193948	19.8744561329704545	2.6348390675023166	9.5142514428054383	0.2099679369058886	19.6069760612714248	2.6252165630158228	10.6293426195868150	2.6204053107725755	11.0167061572927114	0.2195904413923824	19.3891281486787967	2.6107828062860823	11.4437028945520449	0.1955341801761479	20.0193940849877059	0.2292129458788761	19.2329683350960501	2.7021965989077730	1.5047693342982087	2.7214416078807599	1.4000000032368554	2.8513454184484264	1.3999999999999804	2.8417229139619327	1.3999999999999930	2.8369116617186854	1.3999999999999913	2.8272891572321917	1.4000000000000741	2.8176666527456979	1.4000000000000281	2.8128554005024515	1.3999999999999786	2.8032328960159578	1.4000000000000048	2.7118191033942662	1.4000326674349568	2.7936103915294632	1.4000000000000188	2.7791766347997231	1.3999999999999952	2.7695541303132294	1.4000000000000155	2.7599316258267357	1.4000000000000157	2.7503091213402420	1.3999999999999986	2.7454978690969947	1.4000000000000326	2.7358753646105010	1.3999999999999955	2.7262528601240072	1.4000000000131576	2.7839878870429695	1.4000000000000465	0.2340241981221230	19.1468708983051243	2.6011603017995881	11.5267151126227994	2.5963490495563417	11.4810572524318211	0.3350604952303075	17.9254120304214233	2.5001240046914037	8.4584930493738000	2.4953127524481569	8.5509293196628633	0.3446829997168012	17.8489257336491924	2.4856902479616632	8.8354021720096618	0.3543055042032950	17.7805627001410684	0.3591167564465419	17.7318442448099063	2.5097465091778974	8.3748833967715335	2.4760677434751690	9.2137143494845617	0.3687392609330357	17.6616337182241239	2.4616339867454289	9.7799360668845683	0.3783617654195294	17.5909266081088056	2.4520114822589347	10.1339772798911714	0.3879842699060232	17.5126523883940521	0.3927955221492700	17.4712669943251839	2.4423889777724415	10.4353371169584310	2.4712564912319226	9.4042887728046765	0.3254379907438137	18.0053430834924129	0.3206267385005668	18.0508360602880771	2.5193690136643911	8.4166142315599455	0.2436467026086168	19.0438467274078960	2.5867265450698480	11.3437901199177311	0.2532692070951105	18.9202945302160224	2.5771040405833539	11.1192697429964422	0.2628917115816043	18.7552730099384029	0.2677029638248511	18.6715625224785491	2.5674815360968601	10.7309089132805937	2.5626702838536137	10.5067762222018519	0.2773254683113450	18.5505278639182656	2.5530477793671196	10.1079769730013886	0.2869479727978387	18.4478911834917980	0.2917592250410856	18.3876306904079492	2.5434252748806259	9.6451825674634026	0.3013817295275794	18.2800679433045055	2.5338027703941326	9.0578685621029802	2.5289915181508849	8.7574124595429108	0.3110042340140731	18.1620737387423432	0.4024180266357639	17.3997701908930615	2.2547501402858128	14.8775851328707187	0.6959044134738236	16.0686253386372471	2.2451276357993191	15.4339955402418028	1.7207011412854092	15.5003797887374706	1.1192946108795492	15.3595187489716629	1.7110786367989155	15.5017181026529407	1.1289171153660431	15.3571243584171899	1.1337283676092897	15.3541526644413846	1.7014561323124218	15.5135731731018360	1.1433508720957837	15.3495695922605773	1.6918336278259281	15.5238215419459209	1.6870223755826810	15.5307703368689580	1.1529733765822774	15.3402471513891534	1.6773998710961873	15.5472503547650795	1.1625958810687709	15.3348654625372607	1.1674071333120180	15.3319611631884047	1.6677773666096936	15.5652339510882367	1.6629661143664465	15.5723922121255374	1.1770296377985119	15.3302201465669174	1.6533436098799528	15.5792471421974046	1.1866521422850056	15.3338969462445007	1.6437211053934591	15.5881601613423157	1.1962746467714993	15.3376272497043598	1.2010858990147462	15.3375882853579455	1.7255123935286560	15.4975636194504354	1.6340986009069653	15.5986542213608352	1.1096721063930555	15.3636528472710836	1.1000496019065615	15.3748027834350918	1.8265486906368407	15.8330436568685933	1.0182583137713646	15.4394798457942652	1.8169261861503467	15.7875292554897264	1.8121149339070999	15.7610795192532915	1.0278808182578585	15.4309766471538321	1.8024924294206062	15.6990149049448355	1.0375033227443522	15.4176225054134601	1.0423145749875991	15.4109345277794620	1.7928699249341122	15.6347005197389741	1.7880586726908654	15.6058659935096653	1.0519370794740928	15.4045788123455463	1.7784361682043717	15.5599870193669112	1.0615595839605867	15.4010250787659828	1.7688136637178780	15.5275429493952632	1.0711820884470804	15.4007615584314763	1.0759933406903273	15.4001685773374852	1.7591911592313842	15.5092895802483355	1.7543799069881374	15.5045616959043482	1.0856158451768210	15.3887481015430421	1.7447574025016435	15.4990539209283469	1.0952383496633147	15.3822416227015459	1.7351348980151498	15.4936608079081619	1.0086358092848711	15.4455730586178461	1.6292873486637185	15.6018302146313435	1.6196648441772248	15.6018452297175596	1.3261784573391651	15.3782167420019515	1.5090060425825464	15.5796564795003363	1.5041947903392996	15.5770753453099484	1.3358009618256588	15.3773291123366000	1.4945722858528059	15.5613973821901510	1.3454234663121525	15.3827008225035051	1.3502347185553993	15.3816951266385384	1.4849497813663122	15.5508992444906475	1.3598572230418930	15.3812103323985792	1.4753272768798182	15.5428870214490953	1.4705160246365716	15.5394885486700556	1.3694797275283868	15.3859616053383803	1.4608935201500777	15.5205835422543128	1.3791022320148805	15.3965364324162390	1.3839134842581273	15.4018658110383502	1.4512710156635837	15.5079109335409360	1.4464597634203369	15.5014861147425957	1.3935359887446215	15.4073091351604567	1.4368372589338432	15.4786307716340144	1.4031584932311150	15.4176569327669419	1.4272147544473495	15.4563346146334641	1.3213672050959182	15.3773724456111562	1.2107084035012399	15.3323616707717498	1.5186285470690402	15.5857214154731114	1.5282510515555339	15.5920050992626269	1.2203309079877336	15.3296553286227226	1.2251421602309804	15.3282266359779964	1.6100423396907311	15.6093830822803419	1.2347646647174741	15.3322201417274684	1.6004198352042369	15.6147097087309810	1.5956085829609903	15.6169423867281516	1.2443871692039683	15.3392151165582931	1.5859860784744964	15.6182728349811093	1.2540096736904620	15.3497656011439574	1.2588209259337089	15.3522004370629972	1.5763635739880026	15.6162763013124248	1.2684434304202026	15.3539003552731206	1.5667410695015089	15.6119767583947144	1.5619298172582621	15.6101792134927972	1.2780659349066963	15.3553355716120805	1.5523073127717684	15.6045589030169296	1.2876884393931900	15.3559812358421723	1.2924996916364369	15.3553253991719956	1.5426848082852747	15.6025877703494373	1.5378735560420278	15.6017130806916207	1.3021221961229306	15.3593810632047454	1.3117447006094243	15.3684807778639989	0.5852456118791454	16.4637205303155163	1.0038245570416240	15.4481303777463292	0.9942020525551302	15.4559900360420244	0.7007156657170704	16.0563677860337677	2.1344688342046410	17.0041526813230277	2.1296575819613941	16.9960660270067798	0.7103381702035642	16.0337520870479509	2.1200350774749004	16.9584808675246173	0.7199606746900580	16.0084431833507388	2.1104125729884062	16.9156582400252589	0.7295831791765518	15.9735970591492826	0.7343944314197987	15.9558314807969239	2.1007900685019125	16.8720097906363584	2.0959788162586657	16.8578369021469321	0.7440169359062924	15.9284065505211299	2.0863563117721720	16.8090379394095102	0.7536394403927862	15.9107977708478519	0.7584506926360330	15.9025810085570676	2.0767338072856782	16.7779029284740560	0.7680731971225268	15.8827424504331898	2.0671113027991845	16.7320966806020905	2.0623000505559377	16.7169803448852079	0.7776957016090206	15.8649625989766605	2.0526775460694440	16.6649202902530611	1.4175922499608558	15.4366105517651349	0.7873182060955143	15.8389435104656364	2.1440913386911347	17.0317077072821235	2.1537138431776284	17.0651876403818221	0.5948681163656391	16.4215313340264153	2.2355051313128254	15.9509187030193722	0.6044906208521328	16.3791868529610021	0.6093018730953799	16.3601074958790207	2.2258826268263316	16.3432822174519607	2.2210713745830848	16.5195900580362789	0.6189243775818736	16.3296966349681405	2.2114488700965911	16.7213734943550349	0.6285468820683673	16.2990398007883108	0.6333581343116141	16.2838995762126082	2.2018263656100974	16.8530677211207838	0.6429806387981079	16.2548710474454978	2.1922038611236032	16.9554335468199788	2.1873926088803564	17.0119554491305749	0.6526031432846017	16.2238528963381086	2.1777701043938622	17.0346772601706071	0.6622256477710955	16.1826160815323767	0.6670369000143422	16.1618324222065333	2.1681475999073689	17.0568713502437781	0.6766594045008361	16.1242945544072498	2.1585250954208752	17.0533439322328242	0.6862819089873299	16.0943152433619474	1.8361711951233344	15.8740848498411129	0.7921294583387612	15.8213754415472145	0.8017519628252550	15.7892242472560387	1.9275849877450251	16.1622238997124725	0.9124107644199332	15.5858450998514488	0.9172220166631800	15.5740691606741155	1.9179624832585314	16.1367132327488250	0.9268445211496738	15.5542628395872455	1.9083399787720376	16.1022512598926362	1.9035287265287908	16.0915078634454396	0.9364670256361677	15.5401153390517734	1.8939062220422966	16.0613679062417987	0.9460895301226614	15.5293548491423188	0.9509007823659082	15.5235520512646161	1.8842837175558029	16.0322347988028397	1.8794724653125561	16.0215523460242579	0.9605232868524020	15.5130931159578047	1.8698499608260626	15.9933102779029728	0.9701457913388958	15.4977931556686652	1.8602274563395687	15.9602161637320066	0.9797682958253895	15.4801726008690821	0.9845795480686365	15.4692116407168907	1.8506049518530749	15.9278313944528769	1.8457936996098281	15.9107981573565969	0.9027882599334395	15.6052633313025275	2.0430550415829503	16.6260226300865313	1.9372074922315188	16.1971662554628111	0.8931657554469457	15.6156698142065959	2.0334325370964561	16.5796833783228976	2.0286212848532093	16.5624735387388959	0.8113744673117487	15.7668650327246826	2.0189987803667155	16.5132427490459577	0.8209969717982424	15.7508214210790438	0.8258082240414895	15.7410991428997971	2.0093762758802218	16.4853193060330945	2.0045650236369750	16.4679469243624013	0.8354307285279832	15.7244579091011225	1.9949425191504815	16.4144567962121428	0.8450532330144769	15.7046928780920627	1.9853200146639878	16.3752987666228762	0.8546757375009706	15.6767441582517222	0.8594869897442174	15.6621973552371987	1.9756975101774941	16.3432826284317976	1.9708862579342472	16.3276800137777549	0.8691094942307113	15.6425623039454411	1.9612637534477531	16.2788301051631059	0.8787319987172051	15.6294235870976390	0.8835432509604519	15.6251570365018981	1.9516412489612593	16.2458870673708233	1.9420187444747656	16.2109868243678115	2.8609679229349201	1.3999999999999277	0.1666666667666667	20.9715285578433992	0.1714779189599135	21.9418901737924124


==> 9-ap/boundary1.txt <==
-2.83601473421488,-1.59163793256312e-07,-3.02919099369719,-4.32058833155224e-07,-3.21818162718204,-5.58149082507953e-07,2.87318819256081,-3.44377859562428e-07,2.74985100159009,-1.10933484620546e-08,-2.63004930152237,1.21211818360223e-06,-2.7498510033228,3.51230156070415e-07,2.67048606313266,2.50852671968005e-07,2.44376867042806,2.15522710789173e-06,2.39729848983053,3.68594044175552e-10,-2.39627828918589,0.000782340370264478,-2.39729849120952,0.00095302567282296,2.16027412427717,1.14951159702059e-06,2.1494377244313,8.56537174520611e-06,-2.0926791430404,0.0100370404887418,-2.14943772545657,0.0344975518051793,1.93714389576979,-2.73307809717238e-05,-1.93714389644134,-0.0184051557328146,1.74114757260449,0.00222739936717176,-1.74114757292231,0.0184484047616174,1.55164443206835,0.0397068617230545,-1.55164443203245,0.0138848582853512,1.3614403632571,-0.0213481753663647,-1.36144036286747,-0.0469938775693457,1.16308508899306,0.00192859415659719,-1.1630850882497,-0.0334605127438881,-1.04891351182871,-0.0302469762658575,0.945683879784895,0.0254717983916297,0.981318530539327,0.0393571588030994,-0.94568387868782,-0.0318507310936855,-0.745314365404775,-0.0468892785077113,0.685870984429987,-0.0449853810624568,0.697823984109994,-0.0460094821330692,-0.685870982979189,-0.0472474934065659,-0.511543352789847,0.0192138366139627,-0.305577919818887,0.0626561291849903,0.274551274309906,-0.0337026606622715,0.471106591126944,-0.0309455070457432,-0.274551272505384,0.0630773402465756,-0.112401660058134,0.0181817558275732,0.0765889737051636,-0.0475475477978993,0.268404461420346,-0.034350007144246
-2.83147980101004,-1.02031470644019e-07,-3.01902382214549,2.4942498296378e-07,-3.20823475173547,3.62107937308208e-08,2.88328374453117,-6.66793728211082e-08,2.75634243269381,-1.45374692961099e-08,-2.61779925887432,5.43683007127611e-06,-2.74354565059646,3.17399237828693e-07,2.67466316515673,2.22318022445203e-07,2.45570116478093,-1.26084824045255e-07,2.39974428880935,-3.78686985276241e-08,-2.38328668056856,0.00163502950232309,-2.39724479636617,0.000954479257885727,2.17274909088524,-7.25426818931647e-07,2.15000806126529,8.42884720286426e-06,-2.08449307742992,0.00602159884739511,-2.14645043164519,0.0336781926431899,1.94831725517303,-1.60033162136239e-05,-1.92682830046665,-0.0169551503564129,1.75146316856056,0.00159911390307886,-1.73117372340179,0.0221705971884672,1.56161828157025,0.0401341514190237,-1.54163369155008,0.00842875703983057,1.37145110372085,-0.0203840301729824,-1.3510006115718,-0.0469408271750223,1.17352484027011,-0.00219749047808446,-1.15707605791176,-0.033162566777475,-1.04348037324235,-0.030224100864909,0.947559387719339,0.0263699947387944,0.990885191510576,0.0418424685256019,-0.935138114830818,-0.032304953114115,-0.742185766329744,-0.046902569859086,0.686500089676303,-0.0450282245311016,0.710869241777094,-0.0464280047069747,-0.676695844548171,-0.0468171756060428,-0.500703066844007,0.0277850775060023,-0.303944938381335,0.0625096780288866,0.284896290984487,-0.0331548608155054,0.482409980248157,-0.0313195961279997,-0.266017082376581,0.0637455550639768,-0.102454784596908,0.0114553470335179,0.0866845256901732,-0.0473933265610793,0.268727977888217,-0.0343322195166971
-2.82694486780519,-5.43335599276836e-08,-3.00885665059379,4.52147268578399e-07,-3.1982878762889,3.15877078078821e-07,2.89337929650152,1.44080814561992e-07,2.76283386379753,-1.74988528356399e-08,-2.60554921622628,4.97470048935602e-06,-2.73724029787013,2.58811723575389e-07,2.67884026718081,1.95923208531426e-07,2.4676336591338,-1.06048674884026e-06,2.40219008778817,-7.34519861658135e-08,-2.37029507195122,0.00237988293403028,-2.39719110152283,0.000955934653883603,2.18522405749331,-1.332681213126e-06,2.15057839809929,8.29544882424253e-06,-2.07630701181945,0.00214800054937241,-2.14346313783381,0.0327697371657323,1.95949061457627,-5.90010778399782e-06,-1.91651270449197,-0.015853396714424,1.76177876451663,0.00114416273321505,-1.72119987388128,0.0261054911463093,1.57159213107215,0.0396327012204934,-1.53162295106771,0.00290542579680979,1.3814618441846,-0.0190230275223785,-1.34056086027613,-0.0466688776595627,1.18396459154716,-0.0052129848760278,-1.15106702757381,-0.0328792219866414,-1.03804723465599,-0.0302130737124522,0.949434895653782,0.027256620334765,1.00045185248182,0.0435552692410329,-0.924592350973816,-0.0327885922088962,-0.739057167254713,-0.0469344363840423,0.687129194922619,-0.0450707056848676,0.723914499444195,-0.0467342029014459,-0.667520706117153,-0.0461147379348008,-0.489862780898167,0.0353976633559063,-0.302311956943782,0.0623887631707073,0.295241307659068,-0.0326424843253792,0.49371336936937,-0.0317206483452685,-0.257482892247778,0.0644282786735017,-0.0925079091356814,0.00481534271231298,0.0967800776751828,-0.0470423579316245,0.269051494356089,-0.0343144512417693
-2.82240993460034,-1.43864809710171e-08,-2.99868947904209,3.71618207344048e-07,-3.18834100084233,3.76319662593626e-07,2.90347484847188,2.7093954170268e-07,2.76932529490125,-1.99356380522642e-08,-2.59329917357824,2.4845471898174e-06,-2.73093494514379,1.7324091585863e-07,2.68301736920488,1.71548730921498e-07,2.47956615348668,-1.10989631297397e-06,2.40463588676698,-1.06387585511547e-07,-2.35730346333389,0.00330752475849079,-2.39713740667948,0.000957391861686868,2.19769902410139,-1.21036957927047e-06,2.15114873493328,8.16513655588133e-06,-2.06812094620897,-0.00152315901817965,-2.14047584402244,0.0317795181101794,1.9706639739795,2.27682950186453e-06,-1.90619710851728,-0.0150008945361862,1.7720943604727,0.000821912126499955,-1.71122602436076,0.0300279821867475,1.58156598057406,0.0383601300204862,-1.52161221058534,-0.00258148372087966,1.39147258464835,-0.0171791457147714,-1.33012110898046,-0.0462140149188383,1.19440434282422,-0.00739273091614444,-1.14505799723586,-0.0326105952598001,-1.03261409606962,-0.0302139207777228,0.951310403588226,0.0281304807205608,1.01001851345307,0.0444878556752547,-0.914046587116813,-0.0333087325126134,-0.735928568179682,-0.046981405933316,0.687758300168935,-0.04511281809823,0.736959757111294,-0.0467984260848357,-0.658345567686135,-0.0450999743990749,-0.479022494952327,0.0420504746137203,-0.300678975506229,0.0622920195127986,0.305586324333649,-0.0321694420461518,0.505016758490583,-0.0321570913245168,-0.248948702118976,0.065006575546597,-0.0825610336744552,-0.00162863165239997,0.106875629660192,-0.0465317769921974,0.26937501082396,-0.0342967026324903
-2.8178750013955,1.91053499471188e-08,-2.98852230749039,1.55664311225458e-07,-3.17839412539576,2.96682990799753e-07,2.91357040044223,3.10019596994545e-07,2.77581672600498,-2.18144614757708e-08,-2.58104913093019,-3.77178935875432e-07,-2.72462959241745,5.96443102284969e-08,2.68719447122896,1.49079203800127e-07,2.49149864783955,-6.54483832281377e-07,2.4070816857458,-1.36698799397516e-07,-2.34431185471656,0.00462399075509084,-2.39708371183613,0.000958850882258823,2.21017399070946,-7.43671804628376e-07,2.15171907176727,8.03787009487426e-06,-2.05993488059849,-0.00494175471285395,-2.13748855021106,0.0307146415256059,1.98183733338274,8.15634669147665e-06,-1.8958815125426,-0.0143051192372357,1.78240995642877,0.000598630641753079,-1.70125217484024,0.033746491937705,1.59153983007596,0.0364652888364419,-1.51160147010298,-0.00794312156803077,1.4014833251121,-0.0148077066853087,-1.31968135768478,-0.0456096210202588,1.20484409410127,-0.00896991603649791,-1.13904896689792,-0.0323567854609321,-1.02718095748326,-0.0302266721713548,0.95318591152267,0.0289904287823741,1.01958517442432,0.0446522999536807,-0.903500823259811,-0.0338708893626018,-0.732799969104652,-0.0470401301631801,0.688387405415252,-0.0451545552965295,0.750005014778395,-0.0465051483372994,-0.649170429255117,-0.0437390685526068,-0.468182209006487,0.0477547378783118,-0.299045994068676,0.0622181077172495,0.31593134100823,-0.0317392231046304,0.516320147611795,-0.0326360692667491,-0.240414511990173,0.0653766250327415,-0.0726141582132291,-0.00778591077174593,0.116971181645202,-0.0458950805539738,0.269698527291832,-0.0342789740018353
-2.81334006819065,4.70736116154563e-08,-2.97835513593869,-8.95406925348372e-08,-3.16844724994918,1.41365002336833e-07,2.92366595241258,2.68762253337213e-07,2.7823081571087,-2.31119398790635e-08,-2.56879908828215,-2.69568565051953e-06,-2.71832423969111,-8.15523796563089e-08,2.69137157325303,1.28403865767866e-07,2.50343114219243,5.07855255794903e-09,2.40952748472462,-1.64424955841446e-07,-2.33132024609923,0.00645652389057992,-2.39703001699278,0.000960311716691524,2.22264895731753,-1.93340452905982e-07,2.15228940860127,7.91360926709718e-06,-2.05174881498801,-0.00806765439170276,-2.13450125639968,0.0295819884718798,1.99301069278598,1.16455278009849e-05,-1.88556591656791,-0.0136801188117986,1.79272555238483,0.000446804532705996,-1.69127832531972,0.03710048028745,1.60151367957786,0.0340877243885241,-1.50159072962061,-0.0131041442955232,1.41149406557585,-0.0119007185489105,-1.30924160638911,-0.0448866045060211,1.21528384537833,-0.0101386253957628,-1.13303993655997,-0.0321178740170989,-1.0217478188969,-0.0302513625013219,0.955061419457114,0.0298353642894825,1.02915183539557,0.0440786609744054,-0.892955059402809,-0.0344790877823228,-0.729671370029621,-0.0471073805461941,0.689016510661568,-0.0451959107558003,0.763050272445495,-0.0457527972336205,-0.639995290824099,-0.0420044154616941,-0.457341923060647,0.0525339253625367,-0.297413012631123,0.0621657138727298,0.326276357682811,-0.0313548567861359,0.527623536733008,-0.0331634590418703,-0.231880321861371,0.0654490712986259,-0.0626672827520029,-0.0135832098576638,0.127066733630212,-0.0451623609128717,0.270022043759704,-0.0342612656622519
-2.8088051349858,7.01103761341644e-08,-2.96818796438699,-2.93642020492593e-07,-3.15850037450261,-3.85876289992736e-08,2.93376150438294,1.63857740187136e-07,2.78879958821242,-2.38163090170487e-08,-2.5565490456341,-4.03807762754273e-06,-2.71201888696477,-2.48172983519007e-07,2.69554867527711,1.09416910381742e-07,2.5153636365453,6.44220149887287e-07,2.41197328370343,-1.89620610779159e-07,-2.31832863748189,0.00886001915345554,-2.39697632214943,0.000961774366226434,2.2351239239256,2.79024989468071e-07,2.15285974543526,7.79231429997344e-06,-2.04356274937754,-0.0108702186477324,-2.1315139625883,0.0283882167605154,2.00418405218922,1.28780877958006e-05,-1.87525032059322,-0.0130466454785184,1.8030411483409,0.000344473269576221,-1.6813044757992,0.0399581164008054,1.61148752907976,0.0313571679422909,-1.49157998913824,-0.0180015268256736,1.4215048060396,-0.00848228087610022,-1.29880185509344,-0.0440734836799924,1.22572359665538,-0.0110563958738993,-1.12703090622202,-0.0318939254710826,-1.01631468031053,-0.0302880312402696,0.956936927391558,0.0306642334275066,1.03871849636682,0.0428130835361086,-0.882409295545806,-0.0351359018551989,-0.72654277095459,-0.047180044542113,0.689645615907884,-0.045236877902594,0.776095530112595,-0.0444541358476985,-0.630820152393081,-0.0398745447693156,-0.446501637114807,0.0564236064960256,-0.29578003119357,0.0621335491673537,0.336621374357392,-0.0310188629150706,0.538926925854221,-0.0337438417889482,-0.223346131732568,0.0651485229974795,-0.0527204072907767,-0.0189631960598012,0.137162285615221,-0.0443604855156197,0.270345560227575,-0.0342435779253164
-2.80427020178096,8.84925868434443e-08,-2.95802079283529,-4.16478183151934e-07,-3.14855349905604,-2.04268630000952e-07,2.94385705635329,1.88835095133665e-08,2.79529101931614,-2.39292235318516e-08,-2.54429900298606,-4.19470716042707e-06,-2.70571353423843,-4.36010446029396e-07,2.69972577730119,9.20176595673111e-08,2.52729613089817,1.10996230242383e-06,2.41441908268225,-2.12354896025117e-07,-2.30533702886456,0.0118240679486611,-2.39692262730608,0.000963238832261675,2.24759889053367,5.88769544559884e-07,2.15343008226925,7.67394600390013e-06,-2.03537668376706,-0.0133277772605281,-2.12852666877693,0.0271397627376031,2.01535741159245,1.21639373576366e-05,-1.86493472461854,-0.0123323209182828,1.81335674429697,0.000274586237151629,-1.67133062627868,0.0422141107048084,1.62146137858166,0.028393048279226,-1.48156924865588,-0.0225834811075456,1.43151554650335,-0.00460406245113524,-1.28836210379777,-0.0431964197528574,1.23616334793244,-0.0118467623602817,-1.12102187588408,-0.0316849879980461,-1.01088154172417,-0.0303367230884917,0.958812435326001,0.0314760283269734,1.04828515733807,0.0409157898804343,-0.871863531688804,-0.0358424573765386,-0.723414171879559,-0.0472551219288104,0.6902747211542,-0.0452774501137986,0.789140787779695,-0.0425371488027273,-0.621645013962063,-0.0373341429441159,-0.435661351168967,0.0594712447321017,-0.294147049756018,0.0621203495676223,0.346966391031973,-0.0307331897302596,0.550230314975434,-0.0343804331661967,-0.214811941603765,0.0644132025843289,-0.0427735318295505,-0.0238832161352464,0.147257837600231,-0.0435132210589032,0.270669076695447,-0.0342259111015021
-2.79973526857611,1.02206688860531e-07,-2.94785362128359,-4.42674671218811e-07,-3.13860662360947,-3.27886301757425e-07,2.95395260832365,-1.38339847259275e-07,2.80178245041987,-2.34677231367455e-08,-2.53204896033801,-2.92180331561954e-06,-2.69940818151209,-6.38548231919518e-07,2.70390287932526,7.61106031589127e-08,2.53922862525105,1.31533116621927e-06,2.41686488166107,-2.32710993948408e-07,-2.29234542024723,0.0152805522796075,-2.39686893246273,0.000964705116347529,2.26007385714174,7.08868992532107e-07,2.15400041910325,7.55846587646038e-06,-2.02719061815658,-0.0154270820933652,-2.12553937496555,0.0258428431091257,2.02653077099569,9.94005034955059e-06,-1.85461912864385,-0.0114718339430081,1.82367234025304,0.000224381669334315,-1.66135677675816,0.0437877099810807,1.63143522808357,0.0253040276586244,-1.47155850817351,-0.0268084811752893,1.4415262869671,-0.000340861263751274,-1.2779223525021,-0.0422791967201597,1.24660309920949,-0.0126017867775171,-1.11501284554613,-0.0314910938851057,-1.00544840313781,-0.0303974883167992,0.960687943260445,0.0322697865871509,1.05785181830932,0.0384589663085384,-0.861317767831801,-0.0365984001711868,-0.720285572804528,-0.0473297212930707,0.690903826400516,-0.0453176207164535,0.802186045446795,-0.039946383191092,-0.612469875531045,-0.0343741728000387,-0.424821065223127,0.0617359326253407,-0.292514068318465,0.0621248755034972,0.357311407706554,-0.0304991382552369,0.561533704096646,-0.0350749753950056,-0.206277751474963,0.0631947451929797,-0.0328266563683244,-0.0283141854530865,0.15735338958524,-0.042641300544829,0.270992593163318,-0.0342082655000434
-2.79520033537127,1.10973385148758e-07,-2.93768644973189,-3.76468122987231e-07,-3.1286597481629,-3.91923398505989e-07,2.964048160294,-2.78665174237194e-07,2.80827388152359,-2.24663701911859e-08,-2.51979891768997,3.14454480635259e-07,-2.69310282878576,-8.46683588127226e-07,2.70807998134934,6.16053278248929e-08,2.55116111960392,1.23272756535587e-06,2.41931068063989,-2.5078572035209e-07,-2.27935381162989,0.0191117389445287,-2.39681523761938,0.000966173220171847,2.27254882374982,6.53340080518705e-07,2.15457075593724,7.44583614354669e-06,-2.01900455254611,-0.017162736169162,-2.12255208115417,0.0245034568089739,2.03770413039893,6.72276989059809e-06,-1.84430353266917,-0.0104071694342434,1.83398793620911,0.000184788880092832,-1.65138292723764,0.0446208577021738,1.64140907758547,0.0221875596343313,-1.46154776769114,-0.030644394232583,1.45153702743085,0.00421374351416709,-1.26748260120642,-0.0413431448478691,1.25704285048655,-0.0133845602891937,-1.10900381520818,-0.0313122599727079,-1.00001526455145,-0.0304703830735366,0.962563451194889,0.0330445907951125,1.06741847928057,0.035524547531505,-0.850772003974799,-0.0374018324645306,-0.717156973729497,-0.0474010566811048,0.691532931646833,-0.0453573829875611,0.815231303113895,-0.0366446951880141,-0.603294737100027,-0.0309920883723914,-0.413980779277287,0.063288058246286,-0.290881086880912,0.0621459115596583,0.367656424381135,-0.0303172721636478,0.572837093217859,-0.0358275942423363,-0.19774356134616,0.0614581469905073,-0.0228797809070982,-0.0322396434357819,0.16744894157025,-0.0417624318159445,0.27131610963119,-0.0341906414288742
-2.79066540216642,1.14272491042332e-07,-2.92751927818019,-2.36772117887654e-07,-3.11871287271633,-3.88483377804411e-07,2.97414371226436,-3.74797960892765e-07,2.81476531262731,-2.0979563779333e-08,-2.50754887504192,6.59225243110653e-06,-2.68679747605942,-1.04845268644456e-06,2.71225708337341,4.84163586345732e-08,2.5630936139568,8.86288804503758e-07,2.4217564796187,-2.66689197043838e-07,-2.26636220301256,0.0231588239741821,-2.39676154277603,0.000967643145537028,2.28502379035789,4.63203831660892e-07,2.15514109277123,7.33601975152038e-06,-2.01081848693563,-0.01853659865763,-2.1195647873428,0.023127386909974,2.04887748980216,3.06168895169516e-06,-1.83398793669448,-0.00908786739045378,1.84430353216518,0.000149854850771698,-1.64140907771712,0.0446765217491524,1.65138292708737,0.0191294675898282,-1.45153702720877,-0.0340677173862467,1.4615477678946,0.00895163781567672,-1.25704284991075,-0.0404070046401031,1.2674826017636,-0.0142316691397955,-1.10299478487023,-0.0311484880567018,-0.994582125965084,-0.0305554696399935,0.964438959129333,0.0337995680399964,1.07698514025182,0.0322019014143284,-0.840226240117797,-0.0382492196944936,-0.714028374654466,-0.0474664444086468,0.692162036893149,-0.0453967301538939,0.828276560780995,-0.0326153531829714,-0.594119598669009,-0.0271921432361297,-0.403140493331447,0.0642088959998292,-0.289248105443359,0.0621822661730002,0.378001441055716,-0.0301873121399405,0.584140482339072,-0.0366366240858092,-0.189209371217357,0.0591818629250475,-0.012932905445872,-0.0356549805393458,0.177544493555259,-0.0408912460930527,0.271639626099062,-0.0341730391946242
-2.78613046896157,1.11367860150479e-07,-2.91735210662849,-5.24957412269533e-08,-3.10876599726976,-3.18823688203028e-07,2.98423926423471,-4.04728329664381e-07,2.82125674373103,-1.90840354044519e-08,-2.49529883239388,1.77866819415993e-05,-2.68049212333308,-1.22875767014781e-06,2.71643418539749,3.64629365237306e-08,2.57502610830967,3.43277321465629e-07,2.42420227859752,-2.80544595585825e-07,-2.25337059439523,0.0272308775379028,-2.39670784793268,0.000969114894330224,2.29749875696596,1.94831095192468e-07,2.15571142960522,7.22898032453201e-06,-2.00263242132515,-0.0195571655059775,-2.11657749353142,0.0217202025782377,2.0600508492054,-5.04758615705007e-07,-1.8236723407198,-0.00747131092184469,1.85461912812124,0.000116196233707085,-1.6314352281966,0.0439371916476779,1.66135677658927,0.0162035428551629,-1.44152628672641,-0.0370629196520999,1.47155850835835,0.013754307478314,-1.24660309861508,-0.0394867281636352,1.27792235304066,-0.0151556145750216,-1.09698575453229,-0.0309997652500002,-0.989148987378722,-0.0306528166184669,0.966314467063776,0.0345338894224216,1.08655180122306,0.0285854167731567,-0.829680476260794,-0.0391352701521525,-0.710899775579436,-0.0475233000304839,0.692791142139465,-0.0454356553917982,0.841321818448095,-0.0278644482529233,-0.584944460237991,-0.0229857903521479,-0.392300207385607,0.0645901149137693,-0.287615124005806,0.0622327713364183,0.388346457730297,-0.0301080137355165,0.595443871460285,-0.0374984042058041,-0.180675181088555,0.056358053782673,-0.00298602998464582,-0.0385668418743183,0.187640045540269,-0.04003918503906,0.271963142566933,-0.0341554591026537
-2.78159553575673,1.01332354564613e-07,-2.90718493507678,1.41873934850675e-07,-3.09881912182319,-1.93076760595058e-07,2.99433481620507,-3.55405944239389e-07,2.82774817483475,-1.68815314115787e-08,-2.48304878974584,3.68203367897516e-05,-2.67418677060674,-1.3690956280862e-06,2.72061128742156,2.56687549153623e-08,2.58695860266254,-2.95468938165573e-07,2.42664807757634,-2.92487933711785e-07,-2.2403789857779,0.0311141395450245,-2.39665415308933,0.000970588468488429,2.30997372357403,-8.9500521537217e-08,2.15628176643922,7.12468210112795e-06,-1.99444635571468,-0.0202389254455213,-2.11359019972004,0.0202872610711487,2.07122420860864,-3.49186070652067e-06,-1.81335674474511,-0.0055230420315871,1.86493472407731,8.24778320976009e-05,-1.62146137867608,0.0424035474598573,1.67133062609118,0.0134711612692205,-1.43151554624404,-0.0396218888561339,1.4815692488221,0.0184968518047677,-1.23616334731941,-0.0385952146038184,1.28836210431771,-0.016147177290747,-1.09097672419434,-0.0308660643027196,-0.983715848792359,-0.0307624990372214,0.96818997499822,0.035246769559021,1.09611846219431,0.0247719968854965,-0.819134712403792,-0.0400527898386054,-0.707771176504405,-0.0475691354692764,0.693420247385781,-0.0454741518269953,0.854367076115195,-0.0224235628013675,-0.575769321806973,-0.0183921715273603,-0.381459921439767,0.0645331974640595,-0.285982142568253,0.0622962823089387,0.398691474404878,-0.030077027720512,0.606747260581498,-0.0384070494488966,-0.172140990959752,0.052992982469146,0.00696084547658035,-0.0409927125695255,0.197735597525279,-0.0392143248720975,0.272286659034805,-0.0341379014571081
-2.77706060255188,8.30728322921806e-08,-2.89701776352508,3.10414309152449e-07,-3.08887224637662,-3.01593694236635e-08,3.00443036817542,-2.26647981437485e-07,2.83423960593848,-1.45016872508373e-08,-2.47079874709779,6.79118018981748e-05,-2.6678814178804,-1.44728951970603e-06,2.72478838944564,1.59616787525054e-08,2.59889109701542,-9.05989542109837e-07,2.42909387655515,-3.02667905899175e-07,-2.22738737716056,0.0345816161686749,-2.39660045824598,0.000972063869960115,2.3224486901821,-3.2900919821445e-07,2.15685210327321,7.02308986426784e-06,-1.9862602901042,-0.0206016911065639,-2.11060290590866,0.0188337097792948,2.08239756801188,-5.50920733293303e-06,-1.80304114877043,-0.0032171040223044,1.87525032003338,4.89186160790627e-05,-1.61148752915556,0.0400933024691175,1.68130447559308,0.0109809170508288,-1.42150480576167,-0.0417434830540696,1.49157998928585,0.0230518661333743,-1.22572359602374,-0.0377419769265554,1.29880185559477,-0.0171777168588641,-1.08496769385639,-0.0307473438796935,-0.978282710205996,-0.0308845983566031,0.970065482932664,0.0359374660820572,1.10568512316556,0.020858461373074,-0.808588948546789,-0.0409925149257282,-0.704642577429374,-0.0476015563035226,0.694049352632097,-0.0455122125343788,0.867412333782295,-0.0163526481872585,-0.566594183375955,-0.0134386945743599,-0.370619635493927,0.0641487620032568,-0.284349161130701,0.062371677332245,0.409036491079459,-0.0300907419313837,0.61805064970271,-0.0393541984069538,-0.16360680083095,0.0491075594323334,0.0169077209378065,-0.042960689980611,0.207831149510288,-0.0384211360511517,0.272610175502676,-0.0341203665609743
-2.77252566934703,5.53551248408318e-08,-2.88685059197338,4.19623502945989e-07,-3.07892537093004,1.42128970075716e-07,3.01452592014577,-3.5270309612134e-08,2.8407310370422,-1.21050986937973e-08,-2.45854870444975,0.000116821867721501,-2.66157606515406,-1.43722107448724e-06,2.72896549146971,7.2734691998843e-09,2.61082359136829,-1.35252310613834e-06,2.43153967553397,-3.11245729584388e-07,-2.21439576854323,0.0374029275189575,-2.39654676340263,0.000973541100665067,2.33492365679017,-4.69941782998251e-07,2.1574224401072,6.92416887887829e-06,-1.97807422449372,-0.02066990497389,-2.10761561209729,0.0173644883126612,2.09357092741511,-6.29915282765838e-06,-1.79272555279574,-0.000536409366681827,1.88556591598945,1.68263349521821e-05,-1.60151367963504,0.037040221795372,1.69127832509498,0.00876827284219752,-1.41149406527931,-0.0434331860923731,1.5015907297496,0.0272931836671212,-1.21528384472806,-0.0369327365209456,1.30924160687182,-0.0182013965782418,-1.07895866351845,-0.0306435487942486,-0.972849571619634,-0.0310192023605542,0.971940990867108,0.0366052791340799,1.11525178413681,0.0169388591170521,-0.798043184689787,-0.0419429242084473,-0.701513978354343,-0.047618259214523,0.694678457878414,-0.0455498305378098,0.880457591449395,-0.00974306216781621,-0.557419044944937,-0.00816169625644168,-0.359779349548087,0.0635557818586826,-0.282716179693148,0.0624578573536546,0.419381507754039,-0.0301441036144666,0.629354038823923,-0.0403287422562123,-0.155072610702147,0.0447380371410748,0.0268545963990327,-0.0445094478453319,0.217926701495298,-0.0376601770574474,0.272933691970548,-0.0341028547161187
-2.76799073614219,1.68289778765815e-08,-2.87668342042168,4.41979260159178e-07,-3.06897849548347,2.86817902419237e-07,3.02462147211613,1.80567983512411e-07,2.84722246814592,-9.88659511525766e-09,-2.4462986618017,0.000191097304256904,-2.65527071242772,-1.30856568926923e-06,2.73314259349379,-4.6046272884556e-10,2.62275608572116,-1.49966246032086e-06,2.43398547451279,-3.18394988508944e-07,-2.2014041599259,0.0393543566925301,-2.39649306855929,0.000975020162454084,2.34739862339824,-4.6940786935517e-07,2.1579927769412,6.82788485106743e-06,-1.96988815888324,-0.0204719199152391,-2.10462831828591,0.0158843306313937,2.10474428681835,-5.77302396799902e-06,-1.78240995682106,0.00252686811894108,1.89588151194552,-1.18382144879394e-05,-1.59153983011452,0.0332933190777388,1.70125217459688,0.00685522478818428,-1.40148332479694,-0.0447028669337983,1.51160147021335,0.0310994668098473,-1.20484409343239,-0.0361689426972395,1.31968135814888,-0.0191573241990392,-1.0729496331805,-0.0305546101971367,-0.967416433033271,-0.0311664049177841,0.973816498801552,0.03724955085759,1.12481844510806,0.0131016948652991,-0.787497420832785,-0.0428900339361645,-0.698385379279312,-0.0476170295922004,0.69530756312473,-0.0455869988099086,0.893502849116495,-0.00272071697925089,-0.548243906513919,-0.00260718910377555,-0.348939063602247,0.0628806941668083,-0.281083198255595,0.0625537457555978,0.429726524428621,-0.0302304212656798,0.640657427945136,-0.0413165374006602,-0.146538420573344,0.03993685353629,0.0368014718602589,-0.0456883974876061,0.228022253480307,-0.0369277207948172,0.273257208438419,-0.0340853662232913
-2.76345580293734,-3.39470721203959e-08,-2.86651624886998,3.5918935124148e-07,-3.0590316200369,3.57287764026196e-07,3.03471702408648,3.56816570650915e-07,2.85371389924964,-8.07871995284633e-09,-2.43404861915366,0.000300312028687663,-2.64896535970139,-1.02652934694293e-06,2.73731969551786,-7.30125036148432e-09,2.63468858007404,-1.22530856465644e-06,2.43643127349161,-3.24301454684598e-07,-2.18841255130857,0.0402290504255897,-2.39643937371594,0.000976501057070193,2.35987359000632,-2.97685927403543e-07,2.15856311377519,6.73420392312566e-06,-1.96170209327277,-0.0200392540151097,-2.10164102447453,0.0143977672214461,2.11591764622159,-4.0449381090708e-06,-1.77209436084637,0.00597087795913433,1.90619710790159,-3.48662035715906e-05,-1.581565980594,0.0289162333620767,1.71122602409879,0.00524998151488544,-1.39147258431457,-0.0455706423705296,1.5216122106771,0.0343576382583255,-1.19440434213672,-0.0354472139147296,1.33012110942593,-0.0199715989686136,-1.06694060284255,-0.0304804457195153,-0.961983294446908,-0.0313263055968448,0.975692006735995,0.0378696648796706,1.13438510607931,0.00942707219140712,-0.776951656975782,-0.0438171774109644,-0.695256780204281,-0.0475957392996291,0.695936668371046,-0.0456237102718453,0.906548106783595,0.0045507111205639,-0.539068768082901,0.00316830981348472,-0.338098777656407,0.0622563915103761,-0.279450216818042,0.0626582880916522,0.440071541103201,-0.0303411449665482,0.651960817066349,-0.0423001050640473,-0.138004230444542,0.0347736243701165,0.0467483473214851,-0.0465580511723021,0.238117805465317,-0.0362153121323004,0.273580724906291,-0.0340679013820736
-2.7589208697325,-9.84809122786793e-08,-2.85634907731828,1.65122335657337e-07,-3.04908474459033,2.96600080799727e-07,3.04481257605684,3.9879222949623e-07,2.86020533035337,-6.95542345682049e-09,-2.42179857650561,0.000456305500669326,-2.64266000697505,-5.51587579985848e-07,2.74149679754194,-1.33066901185346e-08,2.64662107442691,-4.34388291961402e-07,2.43887707247042,-3.29162870465306e-07,-2.17542094269123,0.0398473215772751,-2.39638567887259,0.00097798378611305,2.37234855661439,6.0827651121012e-08,2.15913345060918,6.64309271843732e-06,-1.95351602766229,-0.0194058194462504,-2.09865373066315,0.0129091273154226,2.12709100562483,-1.46309541460512e-06,-1.76177876487168,0.00978365572323689,1.91651270385766,-5.01740113746021e-05,-1.57159213107348,0.0239867883305999,1.72119987360069,0.00394665587104692,-1.38146184383221,-0.0460608427479947,1.53162295114085,0.0369661420989161,-1.18396459084105,-0.0347586976142102,1.34056086070299,-0.0205592554472586,-1.06093157250461,-0.0304209595688668,-0.956550155860546,-0.0314990091193644,0.977567514670439,0.0384650457915489,1.14395176705056,0.00598375546515786,-0.76640589311878,-0.0447047717402374,-0.69212818112925,-0.0475523445961298,0.696565773617362,-0.045659957793127,0.919593364450695,0.0118665600234445,-0.529893629651883,0.00909687006937014,-0.327258491710567,0.0618210894247673,-0.277817235380489,0.0627704518291864,0.450416557777782,-0.0304656242167142,0.663264206187561,-0.0432583209748461,-0.129470040315739,0.0293362843488616,0.0566952227827112,-0.0471905927127604,0.248213357450326,-0.0355092551122074,0.273904241374163,-0.0340504604907547
-2.75438593652765,-1.78322185913566e-07,-2.84618190576658,-1.31592462017755e-07,-3.03913786914376,3.66363649581254e-08,3.05490812802719,1.76253409070042e-07,2.86669676145709,-6.83597284245693e-09,-2.40954853385757,0.000673418179268051,-2.63635465424871,1.6077349768281e-07,2.74567389956601,-1.85312615685374e-08,2.65855356877979,9.26698804111204e-07,2.44132287144924,-3.33188672213967e-07,-2.1624293340739,0.0380670036704965,-2.39633198402924,0.000979468351008169,2.38482352322246,6.07855735167084e-07,2.15970378744318,6.55451845042845e-06,-1.94532996205181,-0.018607125111194,-2.09566643685178,0.0114225411589271,2.13826436502806,1.36159072627643e-06,-1.751463168897,0.0139426649096511,1.92682829981372,-5.61436283899588e-05,-1.56161828155297,0.018596736010836,1.73117372310259,0.00292496829579119,-1.37145110334984,-0.0462040803224183,1.5416336916046,0.0388380251574769,-1.17352483954538,-0.0340883455296346,1.35100061198004,-0.0208260945420117,-1.05492254216666,-0.0303760425767504,-0.951117017274183,-0.0316846246356893,0.979443022604883,0.0390351586230497,1.15351842802181,0.00282615349413286,-0.755860129261777,-0.045530074131351,-0.68899958205422,-0.0474848842187845,0.697194878863678,-0.0456957341913843,0.932638622117795,0.0189779968322468,-0.520718491220865,0.0150981609377566,-0.316418205764727,0.0617170628401299,-0.276184253942936,0.0628892260986654,0.460761574452363,-0.0305908422631094,0.674567595308774,-0.0441660982884852,-0.120935850186936,0.0237323769955624,0.0666420982439374,-0.0476706604330349,0.258308909435336,-0.034790028346889,0.274227757842034,-0.0340330438461154
-2.7498510033228,-2.75037770336439e-07,-2.83601473421488,-5.05306907427894e-07,-3.02919099369719,-5.02955455061738e-07,3.06500367999755,-4.81699125032264e-07,2.87318819256081,-8.08908495741889e-09,-2.39729849120952,0.000968723875560684,-2.63004930152237,1.16031406705019e-06,2.74985100159009,-2.30260255307257e-08,2.67048606313266,2.85493961804661e-06,2.44376867042806,-3.36599637051904e-07,-2.14943772545657,0.0347938077172039,-2.39627828918589,0.000980954752982655,2.39729848983053,1.33249300482419e-06,2.16027412427717,6.46844910967559e-06,-1.93714389644134,-0.0176794527861901,-2.0926791430404,0.00994194232273315,2.1494377244313,3.52966100791718e-06,-1.74114757292231,0.0184143191717112,1.93714389576979,-5.1929164301967e-05,-1.55164443203245,0.0128516871011897,1.74114757260449,0.00214996067615658,-1.36144036286747,-0.0460374198751889,1.55164443206835,0.0399038288512177,-1.1630850882497,-0.0334141013536016,1.3614403632571,-0.0206703922067675,-1.04891351182871,-0.0303455721972767,-0.94568387868782,-0.0318832648071865,0.981318530539327,0.0395795083119044,1.16308508899306,-8.77250383446437e-06,-0.745314365404775,-0.0462669301160012,-0.685870982979189,-0.0473914776222273,0.697823984109994,-0.0457310322321547,0.945683879784895,0.0255889189881842,-0.511543352789847,0.0210783882337306,-0.305577919818887,0.0620892445257759,-0.274551272505384,0.0630136214496702,0.471106591126944,-0.0307011259259582,0.685870984429987,-0.0449940668911797,-0.112401660058134,0.0180904931479375,0.0765889737051636,-0.0480963475868457,0.268404461420346,-0.034031627127451,0.274551274309906,-0.0340156517431023


==> 9-ap/boundary2.txt <==
-2.40965709691372,2.88751134114307e-06,-2.5664450020831,-5.16964249186458e-08,-2.71189286827291,-1.69997349530604e-08,-2.86432438115678,4.46309655899313e-10,-3.03348822270617,-8.5043083686287e-10,-3.21763040945626,3.0364599723498e-09,2.8663721587028,2.24698037953885e-08,2.83650332771309,-1.98097094283867e-08,-2.19217829604641,0.00593693489148173,-2.35808659898412,1.36040201326182e-05,2.61322822963021,-3.29295479772895e-07,2.55626489863936,-4.13534761989354e-07,-2.17473644288754,0.0108143881250022,2.29693953593185,-1.53832502292062e-07,2.2507120779183,2.36775044015758e-06,-2.02081168575469,0.0319873780918467,2.06969900749751,1.9481143365141e-05,1.93191434802632,-3.03315450533859e-05,-1.87098956922802,0.0106782767117508,1.8045780012359,0.00204211351162442,1.73334512036432,0.021839045359906,-1.71689892894293,-0.0239877983787551,1.55108359932489,-0.0130039311874164,1.64337874493165,0.0745190307027688,-1.55362977598427,-0.032084803200938,-1.40159533704104,-0.0249744680191899,1.29732921619654,-0.0149726479847789,1.39040664087806,-0.0280748112624352,-1.37407277345808,-0.0250763667963838,0.918631231596786,-0.00834505527791407,1.1811668696459,-0.0113880915353359,-1.17361748345319,-0.0328917567582465,-0.993259807247148,-0.0363285757298826,0.642878352799058,-0.00201863186166662,0.683541947593348,-0.00411114172371718,-0.972514656843848,-0.0360057180071038,0.300391101959852,0.00947943485263281,0.337135819750008,0.0100862131313662,-0.788217313695406,-0.0377049018052134,-0.631068003299066,-0.0647689090149672,-0.0472831070800734,0.000242587820942219,0.0863711100613397,0.00344791314943471,-0.58994419037758,-0.0726849525867213,-0.435551004557994,0.0392102534141348,-0.275905806497479,0.00704545623619879,-0.111809388335022,-0.000935000178392542
-2.40694286018058,2.83349260753494e-06,-2.55819300707419,-8.72226435312798e-08,-2.70423771742082,-1.07102382958901e-08,-2.85630166995237,1.75479224162266e-09,-3.02458486262462,-3.34394823100818e-10,-3.20793871541679,-4.36006231825118e-10,2.87685546075651,1.79013533408294e-08,2.83807537144939,-1.79167344529831e-08,-2.19126030377489,0.00613635285625544,-2.34935458304003,-2.58438391527223e-05,2.62497955058194,-1.09876474967124e-07,2.55926296869151,-4.42513791467941e-07,-2.16663513988055,0.0136936727202631,2.31058823923224,-6.24205688047822e-07,2.25314510202428,2.23143781872086e-06,-2.01292631120066,0.0239643582024532,2.07922601120387,8.17145504967171e-06,1.93916617220901,-4.88789863711876e-05,-1.8628795355288,0.0148085262158962,1.81127991422487,0.00155482982485099,1.73709421935756,0.0197299871606012,-1.70830581562931,-0.0272652477234044,1.55594123856735,-0.0053179277632818,1.64811381732284,0.0738003728299631,-1.54562796340831,-0.0312988437688069,-1.40014678106299,-0.0249798580357692,1.30222802802188,-0.015222249892635,1.39886332290158,-0.0311773556782884,-1.36352249503677,-0.025319638536451,0.932448896757265,-0.00868130168841807,1.18728067735909,-0.0115484931156735,-1.16412497417919,-0.0332744286644034,-0.992167957225922,-0.0363273692765309,0.645018541998757,-0.00212527349419454,0.695915067804056,-0.00470927674043955,-0.962814796678141,-0.0359485155549766,0.302325034475123,0.00951942029372988,0.353227532015748,0.0101140659182221,-0.779946297358756,-0.0384047981218822,-0.628903592092672,-0.0653262347748027,-0.0402486745989464,0.000356696738869584,0.0976353201612614,0.00381783125758643,-0.581818233229181,-0.0739247541619365,-0.427148625712703,0.0491031376244757,-0.267269152909981,0.00442756726509459,-0.108413268268972,-0.000861065659348419
-2.40422862344745,2.70480901011163e-06,-2.54994101206527,-9.45467435511172e-08,-2.69658256656872,-3.44446758961839e-09,-2.84827895874795,2.49542260929387e-09,-3.01568150254307,2.02462217936176e-10,-3.19824702137731,-2.38352590700762e-09,2.88733876281022,1.23475041342522e-08,2.83964741518569,-1.60116138194254e-08,-2.19034231150337,0.00634095628441902,-2.34062256709594,-2.87465741493824e-05,2.63673087153367,3.75899602365518e-08,2.56226103874366,-4.66627399733794e-07,-2.15853383687356,0.0172568356964995,2.32423694253264,-9.54459275913101e-07,2.25557812613026,2.09141846953169e-06,-2.00504093664662,0.0156059696389716,2.08875301491022,4.03295430342924e-07,1.94641799639171,-5.95327031028623e-05,-1.85476950182959,0.0180474632161891,1.81798182721384,0.00118177949484937,1.7408433183508,0.0177836729513833,-1.6997127023157,-0.030076093187049,1.56079887780981,0.00248302690829398,1.65284888971404,0.0726425018894231,-1.53762615083235,-0.0305459310149553,-1.39869822508494,-0.0249859864627384,1.30712683984723,-0.0154986099806679,1.4073200049251,-0.0348976189304586,-1.35297221661546,-0.0255923576885366,0.946266561917745,-0.00892876598914092,1.19339448507228,-0.0117141028508176,-1.15463246490519,-0.0336416491763887,-0.991076107204696,-0.0363261280158513,0.647158731198457,-0.00223262721662517,0.708288188014763,-0.0052815400348091,-0.953114936512433,-0.0358941091902725,0.304258966990395,0.0095586682286601,0.369319244281487,0.0100545491132434,-0.771675281022107,-0.0391233207189614,-0.626739180886278,-0.0658789092258845,-0.0332142421178194,0.000472051663905919,0.108899530261183,0.00418805846101137,-0.573692276080782,-0.0745753181901783,-0.418746246867413,0.0569892916206465,-0.258632499322484,0.00252486855981943,-0.105017148202922,-0.000789033684363703
-2.40151438671431,2.50536088016338e-06,-2.54168901705636,-7.58163423815789e-08,-2.68892741571663,3.4216012362727e-09,-2.84025624754354,2.91534867870835e-09,-3.00677814246153,6.52813314930235e-10,-3.18855532733783,-3.21127021353253e-09,2.89782206486393,6.69271776279338e-09,2.84121945892199,-1.40999559581757e-08,-2.18942431923185,0.0065508338378246,-2.33189055115185,-1.02631034974123e-05,2.6484821924854,1.27452109558617e-07,2.56525910879581,-4.85892916391509e-07,-2.15043253386656,0.0214517583631797,2.33788564583304,-1.14424694680483e-06,2.25801115023623,1.94830147266863e-06,-1.99715556209259,0.00738150409598168,2.09828001861658,-4.55460690148718e-06,1.9536698205744,-6.37279565450604e-05,-1.84665946813037,0.0203501787447193,1.82468374020281,0.000902752123627318,1.74459241734405,0.0159908889444101,-1.69111958900209,-0.0324294063541844,1.56565651705227,0.010268401012023,1.65758396210523,0.0710791077843622,-1.52962433825639,-0.0298314872378098,-1.39724966910689,-0.0249928228459144,1.31202565167257,-0.0158056711737926,1.41577668694861,-0.0390950064783097,-1.34242193819415,-0.0258941282780456,0.960084227078225,-0.00910608419804539,1.19950829278547,-0.0118836725320875,-1.14513995563118,-0.0339911094106891,-0.989984257183469,-0.0363248610759058,0.649298920398156,-0.00234060245916019,0.72066130822547,-0.00581961895647035,-0.943415076346726,-0.0358400974590064,0.306192899505666,0.00959714476363328,0.385410956547227,0.00988289232406924,-0.763404264685457,-0.0398781532342644,-0.624574769679884,-0.066425948323431,-0.0261798096366924,0.000589822513674998,0.120163740361105,0.00455389965446075,-0.565566318932383,-0.0744731533559057,-0.410343868022123,0.0628626538418145,-0.249995845734986,0.00118521719853487,-0.101621028136873,-0.000718828418542982
-2.39880014998117,2.23905047211046e-06,-2.53343702204744,-3.68416405770035e-08,-2.68127226486453,8.92852153483927e-09,-2.83223353633912,3.17047762311397e-09,-2.99787478237998,9.50379710359086e-10,-3.17886363329835,-3.26089003681697e-09,2.90830536691764,1.57195027375996e-09,2.84279150265829,-1.21818188064415e-08,-2.18850632696033,0.00676607487048035,-2.32315853520776,1.74701413043464e-05,2.66023351343713,1.7255035141385e-07,2.56825717884796,-5.00361994903359e-07,-2.14233123085957,0.0261748970270291,2.35153434913343,-1.20157387818164e-06,2.26044417434221,1.80269706328216e-06,-1.98927018753855,-0.000320716285713919,2.10780702232294,-7.33276273640306e-06,1.9609216447571,-6.2785004745542e-05,-1.83854943443116,0.0217037207765548,1.83138565319178,0.000699781070671949,1.74834151633729,0.0143427391944016,-1.68252647568847,-0.0343417875573062,1.57051415629473,0.0179216029654272,1.66231903449642,0.0691459308582469,-1.52162252568043,-0.029160013055091,-1.39580111312884,-0.0250003363333084,1.31692446349791,-0.0161476605018131,1.42423336897213,-0.0435959637813417,-1.33187165977284,-0.0262238914087439,0.973901892238704,-0.00922970337258175,1.20562210049866,-0.0120560868007531,-1.13564744635718,-0.0343206695139523,-0.988892407162243,-0.036323577750146,0.651439109597856,-0.00244911081795769,0.733034428436177,-0.00631730141381429,-0.933715216181018,-0.0357855633284022,0.308126832020937,0.00963481502145898,0.401502668812966,0.00958815900736634,-0.755133248348808,-0.0406859820941918,-0.62241035847349,-0.0669663219937092,-0.0191453771555654,0.000711176746509775,0.131427950461027,0.00491251825437724,-0.557440361783983,-0.0734917259579393,-0.401941489176833,0.0667596507379582,-0.241359192147488,0.000278042440821274,-0.0982249080708226,-0.000650373033370417
-2.39608591324803,1.90983203898516e-06,-2.52518502703853,1.37729114038366e-08,-2.67361711401243,1.25001100656667e-08,-2.82421082513471,3.36820724757614e-09,-2.98897142229843,1.05901302755318e-09,-3.16917193925887,-2.80403953797186e-09,2.91878866897136,-2.61585780165349e-09,2.84436354639459,-1.02684030667107e-08,-2.18758833468881,0.00698676944306386,-2.31442651926367,4.56567172378439e-05,2.67198483438886,1.84192244830651e-07,2.57125524890011,-5.10106362898628e-07,-2.13422992785258,0.0312779018588236,2.36518305243383,-1.14120892157962e-06,2.26287719844818,1.65519683603002e-06,-1.98138481298452,-0.00718928221720126,2.1173340260293,-8.46890924602822e-06,1.96817346893979,-5.7909770277117e-05,-1.83043940073194,0.0221232058078102,1.83808756618075,0.000557006376253848,1.75209061533053,0.0128306474960221,-1.67393336237486,-0.0358362069473339,1.57537179553719,0.0253396729564339,1.66705410688762,0.0668802889513644,-1.51362071310447,-0.0285351361400443,-1.39435255715079,-0.0250084957023835,1.32182327532326,-0.0165290901265516,1.43269005099565,-0.0481991725876979,-1.32132138135153,-0.0265800279237501,0.987719557399184,-0.00931415254931927,1.21173590821186,-0.012230397045878,-1.12615493708318,-0.0346283878504141,-0.987800557141017,-0.0363222874852618,0.653579298797555,-0.00255806607672873,0.745407548646885,-0.00677027778524042,-0.924015356015311,-0.035731021607155,0.310060764536209,0.00967164308756614,0.417594381078705,0.00917022117490888,-0.746862232012159,-0.0415623397483608,-0.620245947267096,-0.0674989529840133,-0.0121109446744384,0.00083726211129056,0.142692160560948,0.00526251561179397,-0.549314404635584,-0.0715389519286922,-0.393539110331542,0.0687589106461623,-0.23272253855999,-0.000306761136694123,-0.0948287880047726,-0.000583588747262694
-2.3933716765149,1.52176445278208e-06,-2.51693303202961,6.56441817852265e-08,-2.66596196316034,1.39009822554676e-08,-2.81618811393029,3.5280462340739e-09,-2.98006806221689,9.82708156681814e-10,-3.15948024521939,-2.07207532957253e-09,2.92927197102507,-5.64662315435827e-09,2.84593559013089,-8.35237208208332e-09,-2.18667034241729,0.00721300830437313,-2.30569450331958,6.91488241305941e-05,2.68373615534059,1.72186086757043e-07,2.57425331895226,-5.15211664474505e-07,-2.12612862484559,0.0365752975521404,2.37883175573422,-9.83224295438899e-07,2.26531022255416,1.50639754647134e-06,-1.97349943843048,-0.0129855751968274,2.12686102973565,-8.41611565618192e-06,1.97542529312248,-5.01950617022641e-05,-1.82232936703273,0.0216480767957416,1.84478947916972,0.000460539250611672,1.75583971432377,0.0114463578760165,-1.66534024906125,-0.0369408920339125,1.58022943477965,0.0324329092784234,1.67178917927881,0.0643206380922015,-1.50561890052851,-0.0279596548182875,-1.39290400117274,-0.025017269358457,1.3267220871486,-0.0169547582172655,1.44114673301916,-0.0526817719042986,-1.31077110293022,-0.0269604572146074,1.00153722255966,-0.00937228542231417,1.21784971592505,-0.0124058568008622,-1.11666242780918,-0.0349125510664,-0.98670870711979,-0.0363209999044293,0.655719487997255,-0.00266738417606694,0.757780668857592,-0.00717594216856692,-0.914315495849603,-0.0356783515051017,0.31199469705148,0.00970759204017093,0.433686093344445,0.00863710527965338,-0.738591215675509,-0.0425214231822006,-0.618081536060702,-0.0680227156703851,-0.00507651219331139,0.000969188849409532,0.15395637066087,0.00560356443366889,-0.541188447487185,-0.0685549221855341,-0.385136731486252,0.068979651204111,-0.224085884972493,-0.000660174996309482,-0.0914326679387227,-0.000518393943119715
-2.39065743978176,1.07907276275156e-06,-2.5086810370207,1.07847361407821e-07,-2.65830681230824,1.3190425826209e-08,-2.80816540272588,3.64126584601813e-09,-2.97116470213534,7.44931341836278e-10,-3.14978855117991,-1.23314954658896e-09,2.93975527307878,-7.45247315688348e-09,2.84750763386719,-6.449568465742e-09,-2.18575235014577,0.00744488291254266,-2.29696248737549,8.67474597875903e-05,2.69548747629232,1.44847116924119e-07,2.57725138900441,-5.15782566577115e-07,-2.1180273218386,0.0418531121537784,2.39248045903462,-7.51559915804177e-07,2.26774324666014,1.35688146582515e-06,-1.96561406387645,-0.017539607994878,2.13638803344201,-7.55075164099418e-06,1.98267711730518,-4.06219438683346e-05,-1.81421933333351,0.0203385135166492,1.85149139215869,0.000398327508426756,1.75958881331701,0.0101819337917752,-1.65674713574763,-0.0376882589798239,1.58508707402212,0.0391244336607844,1.67652425167,0.0615061685632096,-1.49761708795255,-0.0274355765367367,-1.39145544519469,-0.0250266253226879,1.33162089897394,-0.0174297498402961,1.44960341504268,-0.0568065380482667,-1.30022082450891,-0.0273627311816726,1.01535488772014,-0.0094154921367269,1.22396352363824,-0.0125819581082748,-1.10716991853518,-0.0351717054285574,-0.985616857098564,-0.0363197247854577,0.657859677196954,-0.00277698321260795,0.770153789068299,-0.00753319715171174,-0.904615635683896,-0.0356307131909688,0.313928629566752,0.00974262392565211,0.449777805610184,0.0080026316598218,-0.730320199338859,-0.0435758814492881,-0.615917124854308,-0.0685364348711403,0.00195792028781562,0.00110801173569829,0.165220580760792,0.0059360913781311,-0.533062490338785,-0.0645099055278545,-0.376734352640962,0.0675787694761086,-0.215449231384995,-0.000855575658198064,-0.0880365478726727,-0.000454703413309056
-2.38794320304862,5.8619078163957e-07,-2.50042904201178,1.30291606797324e-07,-2.65065166145615,1.06808404727349e-08,-2.80014269152147,3.6482908573505e-09,-2.96226134205379,3.82014451896063e-10,-3.14009685714043,-4.19611160087952e-10,2.95023857513249,-8.08677273062422e-09,2.84907967760349,-4.55737696560703e-09,-2.18483435787425,0.00768248540273568,-2.2882304714314,0.00010149407943766,2.70723879724405,1.09051669121625e-07,2.58024945905656,-5.11944558385263e-07,-2.10992601883161,0.0468783348561642,2.40612916233501,-4.72662685338728e-07,2.27017627076611,1.20721989078065e-06,-1.95772868932241,-0.0207458528352027,2.14591503714837,-6.18030582893616e-06,1.98992894148787,-3.00610462642337e-05,-1.8061092996343,0.0182720002488013,1.85819330514766,0.000360021335002053,1.76333791231025,0.00902975620387207,-1.64815402243402,-0.0381138852390768,1.58994471326458,0.0453497004486094,1.6812593240612,0.0584764378212578,-1.48961527537659,-0.0269641512836669,-1.39000688921664,-0.0250365312468774,1.33651971079929,-0.0179594381142717,1.4580600970662,-0.060329924825093,-1.2896705460876,-0.0277841223919622,1.02917255288062,-0.0094538767656963,1.23007733135143,-0.0127584689176133,-1.09767740926117,-0.0354046898278416,-0.984525007077338,-0.0363184720744866,0.659999866396654,-0.00288678342176732,0.782526909279006,-0.00784226551621809,-0.894915775518188,-0.0355924474190295,0.315862562082023,0.00977669975864451,0.465869517875924,0.00728430037318402,-0.72204918300221,-0.0447365670293009,-0.613752713647914,-0.0690388846089927,0.00899235276894263,0.00125471235827775,0.176484790860713,0.00626100360189089,-0.524936533190386,-0.0594026675552153,-0.368331973795672,0.0647466918872299,-0.206812577797497,-0.000950377725706382,-0.0846404278066228,-0.0003924277457139
-2.38522896631549,4.78346470733901e-08,-2.49217704700287,1.25303579380841e-07,-2.64299651060405,6.88598171370889e-09,-2.79211998031705,3.46550497202652e-09,-2.95335798197225,-4.60882254138319e-11,-3.13040516310095,2.87035662674417e-10,2.9607218771862,-7.69737482792326e-09,2.85065172133979,-2.67758290597478e-09,-2.18391636560273,0.00792590860888497,-2.27949845548731,0.000120953400279194,2.71899011819578,7.03107490187262e-08,2.58324752910871,-5.0383501676541e-07,-2.10182471582461,0.0514090803951537,2.41977786563541,-1.74133067071587e-07,2.27260929487209,1.05798297615125e-06,-1.94984331476837,-0.022559079974042,2.15544204085473,-4.55092594093139e-06,1.99718076567057,-1.9273648829544e-05,-1.79799926593508,0.0155400546478883,1.86489521813663,0.000336838652004319,1.76708701130349,0.00798252066275375,-1.6395609091204,-0.0382555210281575,1.59480235250704,0.0510559548272473,1.68599439645239,0.0552710412344823,-1.48161346280063,-0.0265458999417736,-1.38855833323858,-0.0250469544206605,1.34141852262463,-0.0185494857413046,1.46651677908972,-0.0630108314820791,-1.27912026766629,-0.0282217055379039,1.0429902180411,-0.00949639587306808,1.23619113906462,-0.0129354708216528,-1.08818489998717,-0.0356106709185659,-0.983433157056111,-0.0363172518909457,0.662140055596353,-0.0029967071787397,0.794900029489713,-0.00810451116573151,-0.885215915352481,-0.0355689575064092,0.317796494597294,0.00980977950868051,0.481961230141663,0.0065014002523327,-0.71377816666556,-0.046012246215891,-0.61158830244152,-0.0695287868980201,0.0160267852500696,0.00141018198003519,0.187749000960635,0.00657945404963927,-0.516810576041987,-0.0532591376570204,-0.359929594950381,0.0607020680551998,-0.19817592421,-0.000987751292873781,-0.0812443077405729,-0.000331472768169008
-2.38251472958235,-5.30952888249287e-07,-2.48392505199395,8.9321932520644e-08,-2.63534135975196,2.46532211151301e-09,-2.78409726911264,2.99688579054727e-09,-2.9444546218907,-4.70944097239915e-10,-3.12071346906148,8.26871576433208e-10,2.97120517923991,-6.49461348379692e-09,2.85222376507609,-8.19912708214466e-10,-2.18299837333121,0.00817524604555291,-2.27076643954322,0.000157486460241994,2.73074143914751,3.28716843555939e-08,2.58624559916086,-4.91612237044548e-07,-2.09372341281762,0.0552053363079223,2.4334265689358,1.16602024308342e-07,2.27504231897806,9.09724697792526e-07,-1.94195794021434,-0.022990226539117,2.16496904456108,-2.85459844225059e-06,2.00443258985326,-8.91240298969524e-06,-1.78988923223587,0.0122451208874396,1.8715971311256,0.000321429248617404,1.77083611029673,0.00703323346858811,-1.63096779580679,-0.0381521374193059,1.5996599917495,0.0562016456749426,1.69072946884358,0.0519293212955189,-1.47361165022467,-0.0261806377893396,-1.38710977726053,-0.0250578617603399,1.34631733444997,-0.0192058471852435,1.47497346111323,-0.0646199333517361,-1.26856998924498,-0.0286724314407649,1.05680788320158,-0.00955095352430525,1.24230494677781,-0.0131133972067946,-1.07869239071317,-0.0357891807685076,-0.982341307034885,-0.0363160745221668,0.664280244796053,-0.00310667897597855,0.807273149700421,-0.00832227089134146,-0.875516055186773,-0.0355665733453166,0.319730427112566,0.00984182209764329,0.498052942407403,0.00567333564003852,-0.705507150328911,-0.0474092649871206,-0.609423891235126,-0.0700048104687515,0.0230612177311967,0.00157520515469463,0.199013211060557,0.00689264032894389,-0.508684618893587,-0.0461314483135323,-0.351527216105091,0.0556854178184581,-0.189539270622502,-0.000998368901319241,-0.0778481876745229,-0.000271739109141558
-2.37980049284921,-1.14472542254129e-06,-2.47567305698504,2.47367136993612e-08,-2.62768620889986,-1.80406658868687e-09,-2.77607455790822,2.14960319002926e-09,-2.93555126180915,-8.25384946047311e-10,-3.111021775022,1.17675834277162e-09,2.98168848129363,-4.72359468813566e-09,2.85379580881239,1.02149626462765e-09,-2.18208038105969,0.00843059191908947,-2.26203442359913,0.000228512612277628,2.74249276009924,-1.9143254759983e-10,2.58924366921301,-4.75453905628864e-07,-2.08562210981063,0.0580401698840158,2.4470752722362,3.73647685060643e-07,2.27747534308404,7.62992866295321e-07,-1.9340725656603,-0.0221023133752825,2.17449604826744,-1.23596846047994e-06,2.01168441403595,4.78376182460187e-07,-1.78177919853665,0.00849762952836807,1.87829904411457,0.000307737098006757,1.77458520928997,0.00617520710145145,-1.62237468249318,-0.0378430089274087,1.60451763099196,0.0607557990456196,1.69546454123478,0.0484901155824437,-1.46560983764871,-0.0258674932274815,-1.38566122128248,-0.0250692198270922,1.35121614627532,-0.0199347716614543,1.48343014313675,-0.0649493790970954,-1.25801971082367,-0.0291331930198882,1.07062554836206,-0.00962444820728176,1.24841875449101,-0.0132930711569899,-1.06919988143917,-0.035940157472373,-0.981249457013659,-0.0363149504264977,0.666420433995752,-0.00321662540012041,0.819646269911128,-0.00849869772816119,-0.865816195021066,-0.0355923972833827,0.321664359627837,0.00987278540044519,0.514144654673142,0.00481817711590876,-0.697236133992262,-0.0489311675435698,-0.607259480028732,-0.0704655694957795,0.0300956502123237,0.00175044438575037,0.210277421160478,0.00720163237780847,-0.500558661745188,-0.0380973624464864,-0.343124837259801,0.0499518635885839,-0.180902617035004,-0.00100214224190558,-0.074452067608473,-0.000213121869672182
-2.37708625611608,-1.78758724427368e-06,-2.46742106197612,-5.82215525663685e-08,-2.62003105804777,-5.11584869493808e-09,-2.76805184670381,8.49280353376983e-10,-2.92664790172761,-1.0604740450963e-09,-3.10133008098252,1.33550436110852e-09,2.99217178334734,-2.65440276250174e-09,2.85536785254869,2.83541652156344e-09,-2.18116238878818,0.00869204110844225,-2.25330240765504,0.000356758675392973,2.75424408105097,-2.68491443778891e-08,2.59224173926516,-4.55539123754369e-07,-2.07752080680364,0.0597112739556169,2.4607239755366,5.74020184777578e-07,2.27990836719002,6.18314230700727e-07,-1.92618719110627,-0.020006425002491,2.1840230519738,2.01349526233278e-07,2.01893623821865,8.462892297137e-06,-1.77366916483744,0.00441322599635512,1.88500095710353,0.00029086036307743,1.77833430828322,0.00540205500150905,-1.61378156917956,-0.0373668285239891,1.60937527023442,0.0646973583078928,1.70019961362597,0.0449915433182563,-1.45760802507275,-0.0256049220455559,-1.38421266530443,-0.0250809948166821,1.35611495810066,-0.0207428071237393,1.49188682516027,-0.0638226300651486,-1.24746943240236,-0.0296008826871097,1.08444321352254,-0.00972276858597883,1.2545325622042,-0.0134757431565706,-1.05970737216516,-0.0360639891664238,-0.980157606992432,-0.0363138902410211,0.668560623195452,-0.00332647515482477,0.832019390121835,-0.00863761624807154,-0.856116334855358,-0.0356541321327943,0.323598292143109,0.00990262621581195,0.530236366938882,0.00395144848422834,-0.688965117655612,-0.050578265668747,-0.605095068822338,-0.0709096223141104,0.0371300826934507,0.00193642589356952,0.2215416312604,0.00750722461858363,-0.492432704596789,-0.0292600949727843,-0.334722458414511,0.04376309979886,-0.172265963447506,-0.00100991437824867,-0.071055947542423,-0.000155510356410992
-2.37437201938294,-2.45312832513956e-06,-2.45916906696721,-1.3950166526276e-07,-2.61237590719567,-6.64436496112477e-09,-2.7600291354994,-9.32698860308124e-10,-2.91774454164606,-1.11957969697599e-09,-3.09163838694304,1.31332440161888e-09,3.00265508540105,-5.52712212574712e-10,2.85693989628499,4.62054019651532e-09,-2.18024439651666,0.00895968917473703,-2.24457039171095,0.000570492951869843,2.7659954020027,-4.59995475194775e-08,2.59523980931731,-4.320770744896e-07,-2.06941950379665,0.0600527344642105,2.47437267883699,6.9907792028469e-07,2.28234139129599,4.76211693746105e-07,-1.91830181655223,-0.0168577657823906,2.19355005568016,1.38888030965648e-06,2.02618806240134,1.47144557780804e-05,-1.76555913113822,0.000110169144919935,1.8917028700925,0.000266908703867071,1.78208340727646,0.00470768575386767,-1.60518845586595,-0.0367608533469489,1.61423290947688,0.0680144973281573,1.70493468601716,0.0414708300209922,-1.44960621249679,-0.0253907175006196,-1.38276410932638,-0.0250931525710556,1.361013769926,-0.0216368055450755,1.50034350718378,-0.0611041925873856,-1.23691915398105,-0.0300724409786332,1.09826087868302,-0.00985073811658469,1.26064636991739,-0.0136631280521427,-1.05021486289116,-0.0361615619474774,-0.979065756971206,-0.0363129047687951,0.670700812395151,-0.00343615899903051,0.844392510332542,-0.00874338955740307,-0.846416474689651,-0.0357598916314733,0.32553222465838,0.00993130028875027,0.546328079204621,0.00308516282496606,-0.680694101318963,-0.0523471580105084,-0.602930657615944,-0.0713354700781412,0.0441645151745777,0.00213352665766259,0.232805841360322,0.00780980863062758,-0.484306747448389,-0.0197485247755223,-0.32632007956922,0.0373787672468692,-0.163629309860009,-0.00102507888520227,-0.0676598274763731,-9.87878981698546e-05
-2.3716577826498,-3.13434222013714e-06,-2.45091707195829,-1.87335284159093e-07,-2.60472075634358,-5.62765891284853e-09,-2.75200642429498,-3.17292709104804e-09,-2.90884118156451,-9.90717744001914e-10,-3.08194669290356,1.14824596132305e-09,3.01313838745476,1.33792792735406e-09,2.85851194002129,6.37640658635013e-09,-2.17932640424514,0.00923363235411684,-2.23583837576686,0.000903741491225394,2.77774672295443,-5.73138676971595e-08,2.59823787936946,-4.05284351916802e-07,-2.06131820078965,0.058946907932345,2.48802138213739,7.36010339730142e-07,2.28477441540197,3.37186758731884e-07,-1.9104164419982,-0.0128518032022266,2.20307705938652,2.28788326239834e-06,2.03343988658404,1.90164405788439e-05,-1.757449097439,-0.00429309887453767,1.89840478308147,0.000232857955299482,1.7858325062697,0.00408629682795498,-1.59659534255234,-0.0360600793719688,1.61909054871934,0.0707039130575857,1.70966975840836,0.0379641694999803,-1.44160439992083,-0.025222016558004,-1.38131555334833,-0.0251056585831277,1.36591258175135,-0.0226239295149209,1.5088001892073,-0.0567089737730602,-1.22636887555974,-0.0305448962515146,1.1120785438435,-0.0100120146510055,1.26676017763058,-0.0138574412464599,-1.04072235361716,-0.0362343121001111,-0.97797390694998,-0.0363120049955485,0.672841001594851,-0.00354560977454562,0.85676563054325,-0.0088207975460869,-0.836716614523943,-0.035917994173833,0.327466157173651,0.00995876228785107,0.56241979147036,0.00222711594519831,-0.672423084982313,-0.0542301990151989,-0.60076624640955,-0.0717415554531717,0.0511989476557047,0.00234196272699466,0.244070051460243,0.0081092630356066,-0.47618079029999,-0.00971778261262569,-0.31791770072393,0.0310474119967277,-0.154992656272511,-0.00104510276733831,-0.0642637074103232,-4.28317454220193e-05
-2.36894354591666,-3.82358055615985e-06,-2.44266507694938,-1.56322052995815e-07,-2.59706560549148,-1.39772210940462e-09,-2.74398371309057,-5.75670439267024e-09,-2.89993782148297,-6.7588690897057e-10,-3.07225499886408,8.7408556365731e-10,3.02362168950847,2.81106369155717e-09,2.86008398375759,8.09558962637959e-09,-2.17840841197362,0.00951396755425038,-2.22710635982277,0.00139648355869092,2.78949804390616,-6.11207416535023e-08,2.60123594942161,-3.75390197285389e-07,-2.05321689778266,0.0563363033455377,2.50167008543778,6.79366816309809e-07,2.28720743950795,2.0174118990305e-07,-1.90253106744416,-0.00822050720038842,2.21260406309287,2.88444701245795e-06,2.04069171076673,2.12635488087871e-05,-1.74933906373979,-0.00868021050567824,1.90510669607044,0.000186402258373525,1.78958160526294,0.00353236793901553,-1.58800222923872,-0.0352964435302654,1.6239481879618,0.0727701039710007,1.71440483079955,0.0345066217849049,-1.43360258734487,-0.0250953028377115,-1.37986699737028,-0.0251184779851794,1.37081139357669,-0.0237116605021435,1.51725687123082,-0.0506109766415566,-1.21581859713843,-0.0310153955663178,1.12589620900398,-0.0102089609107938,1.27287398534377,-0.0140614336639391,-1.03122984434316,-0.0362842831577736,-0.976882056928753,-0.0363112020861342,0.67498119079455,-0.00365476236642226,0.869138750753957,-0.00887492565173333,-0.827016754358236,-0.0361367403440299,0.329400089688923,0.00998496580260962,0.5785115037361,0.00138043730688116,-0.664152068645664,-0.0562149180074983,-0.598601835203156,-0.0721262612191576,0.0582333801368317,0.00256177888273019,0.255334261560165,0.00840485786982585,-0.468054833151591,0.000649810166149235,-0.30951532187864,0.0249972158840961,-0.146356002685013,-0.00106293558397853,-0.0608675873442732,1.24869732772652e-05
-2.36622930918353,-4.51247277695811e-06,-2.43441308194046,1.4268894574062e-08,-2.58941045463939,6.55821655497145e-09,-2.73596100188615,-8.47879400666361e-09,-2.89103446140142,-2.40733215166199e-10,-3.0625633048246,5.272762792657e-10,3.03410499156219,3.70131914198919e-09,2.86165602749389,9.78101276070872e-09,-2.1774904197021,0.00980079235606094,-2.21837434387868,0.00209482314136836,2.80124936485789,-5.82518923877598e-08,2.60423401947376,-3.42636280556606e-07,-2.04511559477567,0.0522353701965284,2.51531878873818,5.32674043144191e-07,2.28964046361392,7.03466025343075e-08,-1.89464569289013,-0.00322869275448901,2.22213106679923,3.18504288567307e-06,2.04794353494943,2.14632640442281e-05,-1.74122903004057,-0.0129389577480046,1.91180860905941,0.000125804132881637,1.79333070425618,0.00304065407082244,-1.57940911592511,-0.0344980519678049,1.62880582720427,0.0742246406415681,1.71913990319074,0.0311320457431497,-1.42560077476892,-0.0250064066872642,-1.37841844139223,-0.0251315755779855,1.37571020540203,-0.0249078088460922,1.52571355325434,-0.0428510424118506,-1.20526831871712,-0.0314812269930087,1.13971387416446,-0.0104425158463705,1.27898779305696,-0.0142784255574714,-1.02173733506915,-0.0363141883137685,-0.975790206907527,-0.0363105073805152,0.67712137999425,-0.00376355368561088,0.881511870964664,-0.00891106344072696,-0.817316894192528,-0.036424175240414,0.331334022204194,0.0100098633366845,0.594603216001839,0.00054338794630337,-0.655881052309014,-0.058283389077505,-0.596437423996762,-0.0724879089246427,0.0652678126179587,0.00279283962459298,0.266598471660087,0.0086951710530854,-0.459928876003191,0.0111434881878992,-0.30111294303335,0.0194266883646405,-0.137719349097515,-0.0010682923449153,-0.0574714672782233,6.73032109674464e-05
-2.36351507245039,-5.19186040897997e-06,-2.42616108693155,4.02050229736383e-07,-2.58175530378729,1.85646317571996e-08,-2.72793829068174,-1.09918089794356e-08,-2.88213110131987,2.09463519196003e-10,-3.05287161078512,1.38117873529182e-10,3.0445882936159,3.91282686304769e-09,2.8632280712302,1.14239615080886e-08,-2.17657242743058,0.0100942049990449,-2.20964232793459,0.00305113292986721,2.81300068580962,-4.99244886636132e-08,2.60723208952591,-3.07276324620007e-07,-2.03701429176868,0.0467421024607115,2.52896749203857,3.10121357618676e-07,2.2920734877199,-5.65354898790318e-08,-1.88676031833609,0.00182952893792448,2.23165807050559,3.21251820681563e-06,2.05519535913212,1.97372944943678e-05,-1.73311899634136,-0.0169632034737095,1.91851052204838,4.97431707303532e-05,1.79707980324942,0.00260617828706718,-1.57081600261149,-0.0336884332482208,1.63366346644673,0.0750854347534201,1.72387497558194,0.0278730642949891,-1.41759896219296,-0.0249505030927873,-1.37696988541418,-0.0251449158077595,1.38060901722738,-0.0262205256455638,1.53417023527785,-0.0335433468323741,-1.19471804029581,-0.0319398337264753,1.15353153932494,-0.0107121144424724,1.28510160077016,-0.0145123385954451,-1.01224482579515,-0.0363274786756104,-0.974698356886301,-0.0363099324148789,0.679261569193949,-0.00387192267185267,0.893884991175371,-0.00893461223358696,-0.807617034026821,-0.0367878361179933,0.333267954719466,0.0100334063062588,0.610694928267579,-0.000290615685969692,-0.647610035972365,-0.0604115527893125,-0.594273012790368,-0.0728247574645008,0.0723022450990857,0.00303482139924774,0.277862681760009,0.00897801551040124,-0.451802918854792,0.0215225203866708,-0.292710564188059,0.0144955075818773,-0.129082695510018,-0.0010488024230823,-0.0540753472121733,0.000121757928327586
-2.36080083571725,-5.85172910891388e-06,-2.41790909192263,1.10276821381367e-06,-2.5741001529352,3.47008402919022e-08,-2.71991557947733,-1.27957985759779e-08,-2.87322774123833,4.94030739790408e-10,-3.04317991674564,-2.74358778576741e-10,3.05507159566961,3.4104852499502e-09,2.8648001149665,1.3026408523773e-08,-2.17565443515906,0.0103943043926458,-2.2009103119905,0.00432416737253451,2.82475200676135,-3.7609646574669e-08,2.61023015957806,-2.6957500916264e-07,-2.02891298876169,0.0400493767986694,2.54261619533897,3.8286110990202e-08,2.29450651182587,-1.78454442751239e-07,-1.87887494378205,0.00663418671814491,2.24118507421195,3.00252130013327e-06,2.06244718331481,1.63230522776191e-05,-1.72500896264214,-0.0206546186686226,1.92521243503735,-4.28358465556709e-05,1.80082890224266,0.00222422431486104,-1.56222288929788,-0.0328858155257749,1.63852110568919,0.0753760125408723,1.72861004797313,0.0247610603201289,-1.409597149617,-0.0249221080317415,-1.37552132943613,-0.0251584627805886,1.38550782905272,-0.0276583166936517,1.54262691730137,-0.0228803650001687,-1.1841677618745,-0.0323888205271398,1.16734920448542,-0.0110157210317322,1.29121540848335,-0.0147677263174504,-1.00275231652115,-0.0363284178149161,-0.973606506865074,-0.0363094888881326,0.681401758393649,-0.00397981025227445,0.906258111386079,-0.00895100103787814,-0.797917173861113,-0.0372344858737958,0.335201887234737,0.0100555450387552,0.626786640533318,-0.00113278130980413,-0.639339019635715,-0.0625684903748319,-0.592108601583974,-0.0731350016349595,0.0793366775802127,0.00328720610275445,0.28912689185993,0.00925037557823181,-0.443676961706393,0.0315144767659107,-0.284308185342769,0.0103156920181913,-0.12044604192252,-0.000991021180076835,-0.0506792271461234,0.000175997947872834
-2.35808659898412,-6.48112341572471e-06,-2.40965709691372,2.23120633080498e-06,-2.5664450020831,5.47650813587097e-08,-2.71189286827291,-1.32072131009409e-08,-2.86432438115678,3.56381590904675e-10,-3.03348822270617,-7.01660951563099e-10,3.06555489772332,2.24931184789057e-09,2.8663721587028,1.45861100975253e-08,-2.17473644288754,0.0107011900996046,-2.19217829604641,0.00597914123545706,2.83650332771309,-2.29016805519677e-08,2.61322822963021,-2.29815055874383e-07,-2.02081168575469,0.032455952081456,2.55626489863936,-2.41964226432856e-07,2.29693953593185,-2.94986257642904e-07,-1.87098956922802,0.0108427707778969,2.2507120779183,2.60028221177322e-06,2.06969900749751,1.15748555185036e-05,-1.71689892894293,-0.0239242451405275,1.93191434802632,-0.000152874326531105,1.8045780012359,0.00189032901998232,-1.55362977598427,-0.0321024268046255,1.64337874493165,0.0751247985364412,1.73334512036432,0.0218262006868031,-1.40159533704104,-0.0249150740938564,-1.37407277345808,-0.0251721802768667,1.39040664087806,-0.0292300585436056,1.55108359932489,-0.0111360355070644,-1.17361748345319,-0.0328259532400565,1.1811668696459,-0.0113500536835787,1.29732921619654,-0.0150498025308643,-0.993259807247148,-0.0363221632615485,-0.972514656843848,-0.036309188699013,0.683541947593348,-0.00408715933986059,0.918631231596786,-0.00896561021868081,-0.788217313695406,-0.0377698323728026,0.337135819750008,0.010076228748046,0.642878352799058,-0.00199855670346416,-0.631068003299066,-0.0647156507871394,-0.58994419037758,-0.0734167707072686,0.0863711100613397,0.00354927569889973,0.300391101959852,0.00950835242319314,-0.435551004557994,0.040813349281299,-0.275905806497479,0.0069432732674457,-0.111809388335022,-0.00088130484132698,-0.0472831070800734,0.000230175771775976

